When Does Information Sharing Improve Decentralized Discovery? Aggregation, Independent Rescue, and Equilibrium Selection

Information sharing can improve a pooled estimate while eliminating independent rescue actions. This paper separates those effects in exact finite discovery models. A centralized action-budget profile shows that equal one-person accuracy can coexist with different portfolio values. Under a registered incremental-sharing protocol, a sharing step improves discovery exactly when pooled residual error contracts faster than an independent rescue attempt. Exact bounded registries exhibit compression, aggregation, neutral curves, and a bounded zero mixed class. In a two-agent Bayesian game with a hidden mixture of common and independent signal sources, the registered selected equilibrium yields a strict positive sharing interval at signal accuracy 3/5, while alternative equilibria show that the result is selection-dependent rather than universal. The models are synthetic and finite; no human or organizational data are used.

==> evidence/DD-019/manifest.json <==
{
  "command": "make dd019-signal-geometry",
  "config_hash_sha256": "04a5e9f0c50b214375c41445565a7d9e2f0048064b706141c6fad95bae0f2680",
  "dependency_lock_hash_sha256": "733f6f17d4a939f0387d16e45b6836bf89f20eb22d1669234b8598fa13fbd04a",
  "ended_utc": "2026-07-22T08:41:45.461449Z",
  "exit_status": 0,
  "git_commit": "a77bb7867ba98588ccef3f1c4f45a3306cce299f",
  "git_dirty": false,
  "input_hashes": {
    "src/distributed_discovery/signal_geometry/model.py": "d671aeeccffc2d99953ae671f10b7a3874e4ccdfefabcfcc27570e8d4ec5af64",
    "src/distributed_discovery/signal_geometry/study.py": "f8bc4e58d506ff0d99464acab6a4d41723ed55a238f1a97933ca1b1e1c4cc188",
    "src/distributed_discovery/signal_geometry/verification.py": "f606e5295e9be00e83fe5c2d8f2f5fd6f7c438485acc159c9b114b4c2f57b08b",
    "studies/DD-019-signal-geometry/configs/baseline.yml": "d45ead9472a87602504232d5b3bb859540351c923a53b4b7b56be97bffae5966",
    "studies/DD-019-signal-geometry/model.md": "203fbc4b735974121dc267ffd9cf497c15a3c44e5bdb9045b8a3504b53b19a72",
    "studies/DD-019-signal-geometry/schemas/channel-v1.schema.json": "059ac9ebc945e573ea605ba3b9d251ef1fd353a7066bb96057d4007411075351"
  },
  "outputs": {
    "outputs/corruption-tests.json": "e043b54e5e9131ccb5e01f853f903405778a0948f68b2283732338deb0f73883",
    "outputs/profiles.json": "a7da8a20aa2482e15339a9ffde94843214a5f78c838270c756aa4bb1d28383a3",
    "outputs/summary.json": "607d03fba773fed21ff542359e89c0d870299f6406a173093d75475f31a84a03",
    "outputs/verification.json": "986e6900c8bdce2e773c85d2d1e08b68a417bc03b2b9993bb48192f9aaecfbb1"
  },
  "random_seeds": {
    "algorithm": [],
    "model": null
  },
  "run_id": "20260722T084145Z_DD-019_a77bb786_04a5e9f0c5",
  "schema_version": 1,
  "started_utc": "2026-07-22T08:41:45.459821Z",
  "study_id": "DD-019",
  "upstream_commit": null,
  "validation_status": "passed"
}


==> evidence/DD-019/outputs/corruption-tests.json <==
{
  "corrupted_mass_rejected": true,
  "corrupted_profile_rejected": true,
  "corrupted_recovery_rejected": true
}


==> evidence/DD-019/outputs/profiles.json <==
[
  {
    "channel_id": "noisy-point-half",
    "family": "symmetric-noisy-point",
    "independent_profile": [
      "7/12",
      "43/54",
      "25/27"
    ],
    "one_person_accuracy": "1/2",
    "private_portfolio_discovery": "7/8",
    "profile": [
      "7/12",
      "43/54",
      "25/27"
    ],
    "recovery_budget": 3,
    "signal_count": 4
  },
  {
    "channel_id": "noisy-shortlist-three-quarters",
    "family": "noisy-k-shortlist",
    "independent_profile": [
      "35/64",
      "79/96",
      "539/576"
    ],
    "one_person_accuracy": "3/8",
    "private_portfolio_discovery": "387/512",
    "profile": [
      "35/64",
      "79/96",
      "539/576"
    ],
    "recovery_budget": 2,
    "signal_count": 6
  },
  {
    "channel_id": "guaranteed-shortlist-two",
    "family": "guaranteed-shortlist",
    "independent_profile": [
      "17/18",
      "1",
      "1"
    ],
    "one_person_accuracy": "1/2",
    "private_portfolio_discovery": "7/8",
    "profile": [
      "17/18",
      "1",
      "1"
    ],
    "recovery_budget": 1,
    "signal_count": 6
  },
  {
    "channel_id": "explicit-exclusion",
    "family": "exclusion",
    "independent_profile": [
      "16/27",
      "26/27",
      "1"
    ],
    "one_person_accuracy": "1/3",
    "private_portfolio_discovery": "19/27",
    "profile": [
      "16/27",
      "26/27",
      "1"
    ],
    "recovery_budget": 2,
    "signal_count": 4
  },
  {
    "channel_id": "confidence-point",
    "family": "confidence-augmented-point",
    "independent_profile": [
      "295/384",
      "175/192",
      "31/32"
    ],
    "one_person_accuracy": "5/8",
    "private_portfolio_discovery": "485/512",
    "profile": [
      "295/384",
      "175/192",
      "31/32"
    ],
    "recovery_budget": 3,
    "signal_count": 8
  }
]


==> evidence/DD-019/outputs/summary.json <==
{
  "channels": 5,
  "different_profile_witness": true,
  "point_profile": [
    "7/12",
    "43/54",
    "25/27"
  ],
  "point_recovery_budget": 3,
  "same_accuracy_witness": true,
  "shortlist_profile": [
    "17/18",
    "1",
    "1"
  ],
  "shortlist_recovery_budget": 1,
  "witness_accuracy": "1/2"
}


==> evidence/DD-019/outputs/verification.json <==
{
  "channel_normalization": true,
  "different_profiles": true,
  "method_agreement": true,
  "passed": true,
  "profile_bounds_and_monotonicity": true,
  "same_accuracy": true
}


==> evidence/DD-020/manifest.json <==
{
  "command": "make dd020-incremental-sharing",
  "config_hash_sha256": "37c11a850af6a6bb11d2b14cc1b3ec51a5174dbb33ab9983cb35cd9809179b55",
  "dependency_lock_hash_sha256": "733f6f17d4a939f0387d16e45b6836bf89f20eb22d1669234b8598fa13fbd04a",
  "ended_utc": "2026-07-22T14:25:51.534265Z",
  "exit_status": 0,
  "git_commit": "3854fff6d37340c6322c4899002ecaade6a111ec",
  "git_dirty": false,
  "input_hashes": {
    "src/distributed_discovery/incremental_sharing/model.py": "900cfe3746a83950b6baf46cb39b851d020dc99055d81a8b00f832cc7462b92f",
    "src/distributed_discovery/incremental_sharing/study.py": "4ef26c5f4401bd4de54c21bab9737797767dac11a544dc5e9aa02b429af50081",
    "src/distributed_discovery/incremental_sharing/verification.py": "cd07058b9fa89a05f8ae197d774a89f54f9d827e56598db79f9e8c35cb850219",
    "src/distributed_discovery/signal_geometry/model.py": "d671aeeccffc2d99953ae671f10b7a3874e4ccdfefabcfcc27570e8d4ec5af64",
    "studies/DD-020-incremental-sharing/configs/census.yml": "6220cdf26c9f4ed02ca4da7d2b1578295e60e982b253d8ebb748d9d60639fee1",
    "studies/DD-020-incremental-sharing/literature.md": "3b5149c8c234d2e1696d2d108a4171677f361fa3ec8458fd49c6553009d99970",
    "studies/DD-020-incremental-sharing/model.md": "8390efe9e157e76d4c1556b3473952420ff20fccd7d3e84f7fbf5e66b25715a7",
    "studies/DD-020-incremental-sharing/proof-audit.md": "223f862d1eecc9dacf345177d25bbe0d8bcd3acdddd54a236aadb5f2b4b3dac8",
    "studies/DD-020-incremental-sharing/proof.md": "51a0e0c7ddba44a1f8dd419e8610a0ce0b8de559f44aaee457d367ecf690addb"
  },
  "outputs": {
    "outputs/channel-profiles.json": "a4f63d52f402ce14f91e469d4b425ce65a92740b31530c7da9384cc726030e3a",
    "outputs/corruption-tests.json": "4b4184dd86115db2579cefd6956595b403406a34955c8d560543b89a34964192",
    "outputs/point-census.json": "742ece76da5d4746772c5b9065e754b5e24012cae8c899f36d54469c6e796a59",
    "outputs/summary.json": "0ad5c3249e7d2f04e34591eec8f587dc37729601c985d3a51de41fb6a3e08755",
    "outputs/verification.json": "4b748e618c5cf0c412d06053b7c1020f81c9c07389e29136bece363f174834af"
  },
  "random_seeds": {
    "algorithm": [],
    "model": null
  },
  "run_id": "20260722T142551Z_DD-020_3854fff6_37c11a850a",
  "schema_version": 1,
  "started_utc": "2026-07-22T14:25:51.517376Z",
  "study_id": "DD-020",
  "upstream_commit": null,
  "validation_status": "passed"
}


==> evidence/DD-020/outputs/channel-profiles.json <==
[
  {
    "channel_id": "noisy-point-half",
    "family": "symmetric-noisy-point",
    "increments": [
      "-1/8",
      "-1/6"
    ],
    "independent_pooled_accuracy": [
      "1/2",
      "1/2",
      "7/12"
    ],
    "independent_profile": [
      "7/8",
      "3/4",
      "7/12"
    ],
    "one_person_accuracy": "1/2",
    "pooled_accuracy": [
      "1/2",
      "1/2",
      "7/12"
    ],
    "profile": [
      "7/8",
      "3/4",
      "7/12"
    ]
  },
  {
    "channel_id": "noisy-shortlist-three-quarters",
    "family": "noisy-k-shortlist",
    "increments": [
      "-35/512",
      "-9/64"
    ],
    "independent_pooled_accuracy": [
      "3/8",
      "1/2",
      "35/64"
    ],
    "independent_profile": [
      "387/512",
      "11/16",
      "35/64"
    ],
    "one_person_accuracy": "3/8",
    "pooled_accuracy": [
      "3/8",
      "1/2",
      "35/64"
    ],
    "profile": [
      "387/512",
      "11/16",
      "35/64"
    ]
  },
  {
    "channel_id": "guaranteed-shortlist-two",
    "family": "guaranteed-shortlist",
    "increments": [
      "1/24",
      "1/36"
    ],
    "independent_pooled_accuracy": [
      "1/2",
      "5/6",
      "17/18"
    ],
    "independent_profile": [
      "7/8",
      "11/12",
      "17/18"
    ],
    "one_person_accuracy": "1/2",
    "pooled_accuracy": [
      "1/2",
      "5/6",
      "17/18"
    ],
    "profile": [
      "7/8",
      "11/12",
      "17/18"
    ]
  },
  {
    "channel_id": "explicit-exclusion",
    "family": "exclusion",
    "increments": [
      "-2/27",
      "-1/27"
    ],
    "independent_pooled_accuracy": [
      "1/3",
      "4/9",
      "16/27"
    ],
    "independent_profile": [
      "19/27",
      "17/27",
      "16/27"
    ],
    "one_person_accuracy": "1/3",
    "pooled_accuracy": [
      "1/3",
      "4/9",
      "16/27"
    ],
    "profile": [
      "19/27",
      "17/27",
      "16/27"
    ]
  },
  {
    "channel_id": "confidence-point",
    "family": "confidence-augmented-point",
    "increments": [
      "-33/512",
      "-11/96"
    ],
    "independent_pooled_accuracy": [
      "5/8",
      "11/16",
      "295/384"
    ],
    "independent_profile": [
      "485/512",
      "113/128",
      "295/384"
    ],
    "one_person_accuracy": "5/8",
    "pooled_accuracy": [
      "5/8",
      "11/16",
      "295/384"
    ],
    "profile": [
      "485/512",
      "113/128",
      "295/384"
    ]
  }
]


==> evidence/DD-020/outputs/corruption-tests.json <==
{
  "baseline_passes": true,
  "count_probability_corruption_rejected": true,
  "discovery_corruption_rejected": true,
  "pooled_accuracy_corruption_rejected": true,
  "sign_corruption_rejected": true,
  "tie_weight_corruption_rejected": true
}


==> evidence/DD-020/outputs/point-census.json <==
[
  {
    "accuracy": "1/2",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "3/4",
    "increment": null,
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/2",
    "increment": "-1/4",
    "independent_group_discovery": "1/2",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "7/8",
    "increment": null,
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "3/4",
    "increment": "-1/8",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1/2",
    "increment": "-1/4",
    "independent_group_discovery": "1/2",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "15/16",
    "increment": null,
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "7/8",
    "increment": "-1/16",
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "3/4",
    "increment": "-1/8",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "1/2",
    "increment": "-1/4",
    "independent_group_discovery": "1/2",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "31/32",
    "increment": null,
    "independent_group_discovery": "31/32",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "15/16",
    "increment": "-1/32",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "7/8",
    "increment": "-1/16",
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "3/4",
    "increment": "-1/8",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1/2",
    "increment": "-1/4",
    "independent_group_discovery": "1/2",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "63/64",
    "increment": null,
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "31/32",
    "increment": "-1/64",
    "independent_group_discovery": "31/32",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "15/16",
    "increment": "-1/32",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "7/8",
    "increment": "-1/16",
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "3/4",
    "increment": "-1/8",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1/2",
    "increment": "-1/4",
    "independent_group_discovery": "1/2",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "127/128",
    "increment": null,
    "independent_group_discovery": "127/128",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "63/64",
    "increment": "-1/128",
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "31/32",
    "increment": "-1/64",
    "independent_group_discovery": "31/32",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "15/16",
    "increment": "-1/32",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "7/8",
    "increment": "-1/16",
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "3/4",
    "increment": "-1/8",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "1/2",
    "increment": "-1/4",
    "independent_group_discovery": "1/2",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "255/256",
    "increment": null,
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "127/128",
    "increment": "-1/256",
    "independent_group_discovery": "127/128",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "63/64",
    "increment": "-1/128",
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "31/32",
    "increment": "-1/64",
    "independent_group_discovery": "31/32",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "15/16",
    "increment": "-1/32",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "7/8",
    "increment": "-1/16",
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "3/4",
    "increment": "-1/8",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1/2",
    "increment": "-1/4",
    "independent_group_discovery": "1/2",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "8/9",
    "increment": null,
    "independent_group_discovery": "8/9",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "2/3",
    "increment": "-2/9",
    "independent_group_discovery": "2/3",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "26/27",
    "increment": null,
    "independent_group_discovery": "26/27",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "8/9",
    "increment": "-2/27",
    "independent_group_discovery": "8/9",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "20/27",
    "increment": "-4/27",
    "independent_group_discovery": "20/27",
    "independent_pooled_accuracy": "20/27",
    "pooled_accuracy": "20/27",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "80/81",
    "increment": null,
    "independent_group_discovery": "80/81",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "26/27",
    "increment": "-2/81",
    "independent_group_discovery": "26/27",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "74/81",
    "increment": "-4/81",
    "independent_group_discovery": "74/81",
    "independent_pooled_accuracy": "20/27",
    "pooled_accuracy": "20/27",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "20/27",
    "increment": "-14/81",
    "independent_group_discovery": "20/27",
    "independent_pooled_accuracy": "20/27",
    "pooled_accuracy": "20/27",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "242/243",
    "increment": null,
    "independent_group_discovery": "242/243",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "80/81",
    "increment": "-2/243",
    "independent_group_discovery": "80/81",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "236/243",
    "increment": "-4/243",
    "independent_group_discovery": "236/243",
    "independent_pooled_accuracy": "20/27",
    "pooled_accuracy": "20/27",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "74/81",
    "increment": "-14/243",
    "independent_group_discovery": "74/81",
    "independent_pooled_accuracy": "20/27",
    "pooled_accuracy": "20/27",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "64/81",
    "increment": "-10/81",
    "independent_group_discovery": "64/81",
    "independent_pooled_accuracy": "64/81",
    "pooled_accuracy": "64/81",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "728/729",
    "increment": null,
    "independent_group_discovery": "728/729",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "242/243",
    "increment": "-2/729",
    "independent_group_discovery": "242/243",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "722/729",
    "increment": "-4/729",
    "independent_group_discovery": "722/729",
    "independent_pooled_accuracy": "20/27",
    "pooled_accuracy": "20/27",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "236/243",
    "increment": "-14/729",
    "independent_group_discovery": "236/243",
    "independent_pooled_accuracy": "20/27",
    "pooled_accuracy": "20/27",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "226/243",
    "increment": "-10/243",
    "independent_group_discovery": "226/243",
    "independent_pooled_accuracy": "64/81",
    "pooled_accuracy": "64/81",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "64/81",
    "increment": "-34/243",
    "independent_group_discovery": "64/81",
    "independent_pooled_accuracy": "64/81",
    "pooled_accuracy": "64/81",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "2186/2187",
    "increment": null,
    "independent_group_discovery": "2186/2187",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "728/729",
    "increment": "-2/2187",
    "independent_group_discovery": "728/729",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "2180/2187",
    "increment": "-4/2187",
    "independent_group_discovery": "2180/2187",
    "independent_pooled_accuracy": "20/27",
    "pooled_accuracy": "20/27",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "722/729",
    "increment": "-14/2187",
    "independent_group_discovery": "722/729",
    "independent_pooled_accuracy": "20/27",
    "pooled_accuracy": "20/27",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "712/729",
    "increment": "-10/729",
    "independent_group_discovery": "712/729",
    "independent_pooled_accuracy": "64/81",
    "pooled_accuracy": "64/81",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "226/243",
    "increment": "-34/729",
    "independent_group_discovery": "226/243",
    "independent_pooled_accuracy": "64/81",
    "pooled_accuracy": "64/81",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "1808/2187",
    "increment": "-226/2187",
    "independent_group_discovery": "1808/2187",
    "independent_pooled_accuracy": "1808/2187",
    "pooled_accuracy": "1808/2187",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "6560/6561",
    "increment": null,
    "independent_group_discovery": "6560/6561",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "2186/2187",
    "increment": "-2/6561",
    "independent_group_discovery": "2186/2187",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "6554/6561",
    "increment": "-4/6561",
    "independent_group_discovery": "6554/6561",
    "independent_pooled_accuracy": "20/27",
    "pooled_accuracy": "20/27",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "2180/2187",
    "increment": "-14/6561",
    "independent_group_discovery": "2180/2187",
    "independent_pooled_accuracy": "20/27",
    "pooled_accuracy": "20/27",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "2170/2187",
    "increment": "-10/2187",
    "independent_group_discovery": "2170/2187",
    "independent_pooled_accuracy": "64/81",
    "pooled_accuracy": "64/81",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "712/729",
    "increment": "-34/2187",
    "independent_group_discovery": "712/729",
    "independent_pooled_accuracy": "64/81",
    "pooled_accuracy": "64/81",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "6182/6561",
    "increment": "-226/6561",
    "independent_group_discovery": "6182/6561",
    "independent_pooled_accuracy": "1808/2187",
    "pooled_accuracy": "1808/2187",
    "targets": 2
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1808/2187",
    "increment": "-758/6561",
    "independent_group_discovery": "1808/2187",
    "independent_pooled_accuracy": "1808/2187",
    "pooled_accuracy": "1808/2187",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "15/16",
    "increment": null,
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "3/4",
    "increment": "-3/16",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "63/64",
    "increment": null,
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "15/16",
    "increment": "-3/64",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "27/32",
    "increment": "-3/32",
    "independent_group_discovery": "27/32",
    "independent_pooled_accuracy": "27/32",
    "pooled_accuracy": "27/32",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "255/256",
    "increment": null,
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "63/64",
    "increment": "-3/256",
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "123/128",
    "increment": "-3/128",
    "independent_group_discovery": "123/128",
    "independent_pooled_accuracy": "27/32",
    "pooled_accuracy": "27/32",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "27/32",
    "increment": "-15/128",
    "independent_group_discovery": "27/32",
    "independent_pooled_accuracy": "27/32",
    "pooled_accuracy": "27/32",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "1023/1024",
    "increment": null,
    "independent_group_discovery": "1023/1024",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "255/256",
    "increment": "-3/1024",
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "507/512",
    "increment": "-3/512",
    "independent_group_discovery": "507/512",
    "independent_pooled_accuracy": "27/32",
    "pooled_accuracy": "27/32",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "123/128",
    "increment": "-15/512",
    "independent_group_discovery": "123/128",
    "independent_pooled_accuracy": "27/32",
    "pooled_accuracy": "27/32",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "459/512",
    "increment": "-33/512",
    "independent_group_discovery": "459/512",
    "independent_pooled_accuracy": "459/512",
    "pooled_accuracy": "459/512",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "4095/4096",
    "increment": null,
    "independent_group_discovery": "4095/4096",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "1023/1024",
    "increment": "-3/4096",
    "independent_group_discovery": "1023/1024",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "2043/2048",
    "increment": "-3/2048",
    "independent_group_discovery": "2043/2048",
    "independent_pooled_accuracy": "27/32",
    "pooled_accuracy": "27/32",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "507/512",
    "increment": "-15/2048",
    "independent_group_discovery": "507/512",
    "independent_pooled_accuracy": "27/32",
    "pooled_accuracy": "27/32",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "1995/2048",
    "increment": "-33/2048",
    "independent_group_discovery": "1995/2048",
    "independent_pooled_accuracy": "459/512",
    "pooled_accuracy": "459/512",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "459/512",
    "increment": "-159/2048",
    "independent_group_discovery": "459/512",
    "independent_pooled_accuracy": "459/512",
    "pooled_accuracy": "459/512",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "16383/16384",
    "increment": null,
    "independent_group_discovery": "16383/16384",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "4095/4096",
    "increment": "-3/16384",
    "independent_group_discovery": "4095/4096",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "8187/8192",
    "increment": "-3/8192",
    "independent_group_discovery": "8187/8192",
    "independent_pooled_accuracy": "27/32",
    "pooled_accuracy": "27/32",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "2043/2048",
    "increment": "-15/8192",
    "independent_group_discovery": "2043/2048",
    "independent_pooled_accuracy": "27/32",
    "pooled_accuracy": "27/32",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "8139/8192",
    "increment": "-33/8192",
    "independent_group_discovery": "8139/8192",
    "independent_pooled_accuracy": "459/512",
    "pooled_accuracy": "459/512",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "1995/2048",
    "increment": "-159/8192",
    "independent_group_discovery": "1995/2048",
    "independent_pooled_accuracy": "459/512",
    "pooled_accuracy": "459/512",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "3807/4096",
    "increment": "-183/4096",
    "independent_group_discovery": "3807/4096",
    "independent_pooled_accuracy": "3807/4096",
    "pooled_accuracy": "3807/4096",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "65535/65536",
    "increment": null,
    "independent_group_discovery": "65535/65536",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "16383/16384",
    "increment": "-3/65536",
    "independent_group_discovery": "16383/16384",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "32763/32768",
    "increment": "-3/32768",
    "independent_group_discovery": "32763/32768",
    "independent_pooled_accuracy": "27/32",
    "pooled_accuracy": "27/32",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "8187/8192",
    "increment": "-15/32768",
    "independent_group_discovery": "8187/8192",
    "independent_pooled_accuracy": "27/32",
    "pooled_accuracy": "27/32",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "32715/32768",
    "increment": "-33/32768",
    "independent_group_discovery": "32715/32768",
    "independent_pooled_accuracy": "459/512",
    "pooled_accuracy": "459/512",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "8139/8192",
    "increment": "-159/32768",
    "independent_group_discovery": "8139/8192",
    "independent_pooled_accuracy": "459/512",
    "pooled_accuracy": "459/512",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "16095/16384",
    "increment": "-183/16384",
    "independent_group_discovery": "16095/16384",
    "independent_pooled_accuracy": "3807/4096",
    "pooled_accuracy": "3807/4096",
    "targets": 2
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "3807/4096",
    "increment": "-867/16384",
    "independent_group_discovery": "3807/4096",
    "independent_pooled_accuracy": "3807/4096",
    "pooled_accuracy": "3807/4096",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "35/36",
    "increment": null,
    "independent_group_discovery": "35/36",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "5/6",
    "increment": "-5/36",
    "independent_group_discovery": "5/6",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "215/216",
    "increment": null,
    "independent_group_discovery": "215/216",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "35/36",
    "increment": "-5/216",
    "independent_group_discovery": "35/36",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "25/27",
    "increment": "-5/108",
    "independent_group_discovery": "25/27",
    "independent_pooled_accuracy": "25/27",
    "pooled_accuracy": "25/27",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "1295/1296",
    "increment": null,
    "independent_group_discovery": "1295/1296",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "215/216",
    "increment": "-5/1296",
    "independent_group_discovery": "215/216",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "80/81",
    "increment": "-5/648",
    "independent_group_discovery": "80/81",
    "independent_pooled_accuracy": "25/27",
    "pooled_accuracy": "25/27",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "25/27",
    "increment": "-5/81",
    "independent_group_discovery": "25/27",
    "independent_pooled_accuracy": "25/27",
    "pooled_accuracy": "25/27",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "7775/7776",
    "increment": null,
    "independent_group_discovery": "7775/7776",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "1295/1296",
    "increment": "-5/7776",
    "independent_group_discovery": "1295/1296",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "485/486",
    "increment": "-5/3888",
    "independent_group_discovery": "485/486",
    "independent_pooled_accuracy": "25/27",
    "pooled_accuracy": "25/27",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "80/81",
    "increment": "-5/486",
    "independent_group_discovery": "80/81",
    "independent_pooled_accuracy": "25/27",
    "pooled_accuracy": "25/27",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "625/648",
    "increment": "-5/216",
    "independent_group_discovery": "625/648",
    "independent_pooled_accuracy": "625/648",
    "pooled_accuracy": "625/648",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "46655/46656",
    "increment": null,
    "independent_group_discovery": "46655/46656",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "7775/7776",
    "increment": "-5/46656",
    "independent_group_discovery": "7775/7776",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "2915/2916",
    "increment": "-5/23328",
    "independent_group_discovery": "2915/2916",
    "independent_pooled_accuracy": "25/27",
    "pooled_accuracy": "25/27",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "485/486",
    "increment": "-5/2916",
    "independent_group_discovery": "485/486",
    "independent_pooled_accuracy": "25/27",
    "pooled_accuracy": "25/27",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "3865/3888",
    "increment": "-5/1296",
    "independent_group_discovery": "3865/3888",
    "independent_pooled_accuracy": "625/648",
    "pooled_accuracy": "625/648",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "625/648",
    "increment": "-115/3888",
    "independent_group_discovery": "625/648",
    "independent_pooled_accuracy": "625/648",
    "pooled_accuracy": "625/648",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "279935/279936",
    "increment": null,
    "independent_group_discovery": "279935/279936",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "46655/46656",
    "increment": "-5/279936",
    "independent_group_discovery": "46655/46656",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "17495/17496",
    "increment": "-5/139968",
    "independent_group_discovery": "17495/17496",
    "independent_pooled_accuracy": "25/27",
    "pooled_accuracy": "25/27",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "2915/2916",
    "increment": "-5/17496",
    "independent_group_discovery": "2915/2916",
    "independent_pooled_accuracy": "25/27",
    "pooled_accuracy": "25/27",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "23305/23328",
    "increment": "-5/7776",
    "independent_group_discovery": "23305/23328",
    "independent_pooled_accuracy": "625/648",
    "pooled_accuracy": "625/648",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "3865/3888",
    "increment": "-115/23328",
    "independent_group_discovery": "3865/3888",
    "independent_pooled_accuracy": "625/648",
    "pooled_accuracy": "625/648",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "34375/34992",
    "increment": "-205/17496",
    "independent_group_discovery": "34375/34992",
    "independent_pooled_accuracy": "34375/34992",
    "pooled_accuracy": "34375/34992",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "1679615/1679616",
    "increment": null,
    "independent_group_discovery": "1679615/1679616",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "279935/279936",
    "increment": "-5/1679616",
    "independent_group_discovery": "279935/279936",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "104975/104976",
    "increment": "-5/839808",
    "independent_group_discovery": "104975/104976",
    "independent_pooled_accuracy": "25/27",
    "pooled_accuracy": "25/27",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "17495/17496",
    "increment": "-5/104976",
    "independent_group_discovery": "17495/17496",
    "independent_pooled_accuracy": "25/27",
    "pooled_accuracy": "25/27",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "139945/139968",
    "increment": "-5/46656",
    "independent_group_discovery": "139945/139968",
    "independent_pooled_accuracy": "625/648",
    "pooled_accuracy": "625/648",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "23305/23328",
    "increment": "-115/139968",
    "independent_group_discovery": "23305/23328",
    "independent_pooled_accuracy": "625/648",
    "pooled_accuracy": "625/648",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "209335/209952",
    "increment": "-205/104976",
    "independent_group_discovery": "209335/209952",
    "independent_pooled_accuracy": "34375/34992",
    "pooled_accuracy": "34375/34992",
    "targets": 2
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "34375/34992",
    "increment": "-3085/209952",
    "independent_group_discovery": "34375/34992",
    "independent_pooled_accuracy": "34375/34992",
    "pooled_accuracy": "34375/34992",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "99/100",
    "increment": null,
    "independent_group_discovery": "99/100",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "9/10",
    "increment": "-9/100",
    "independent_group_discovery": "9/10",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "999/1000",
    "increment": null,
    "independent_group_discovery": "999/1000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "99/100",
    "increment": "-9/1000",
    "independent_group_discovery": "99/100",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "243/250",
    "increment": "-9/500",
    "independent_group_discovery": "243/250",
    "independent_pooled_accuracy": "243/250",
    "pooled_accuracy": "243/250",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "9999/10000",
    "increment": null,
    "independent_group_discovery": "9999/10000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "999/1000",
    "increment": "-9/10000",
    "independent_group_discovery": "999/1000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "2493/2500",
    "increment": "-9/5000",
    "independent_group_discovery": "2493/2500",
    "independent_pooled_accuracy": "243/250",
    "pooled_accuracy": "243/250",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "243/250",
    "increment": "-63/2500",
    "independent_group_discovery": "243/250",
    "independent_pooled_accuracy": "243/250",
    "pooled_accuracy": "243/250",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "99999/100000",
    "increment": null,
    "independent_group_discovery": "99999/100000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "9999/10000",
    "increment": "-9/100000",
    "independent_group_discovery": "9999/10000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "24993/25000",
    "increment": "-9/50000",
    "independent_group_discovery": "24993/25000",
    "independent_pooled_accuracy": "243/250",
    "pooled_accuracy": "243/250",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "2493/2500",
    "increment": "-63/25000",
    "independent_group_discovery": "2493/2500",
    "independent_pooled_accuracy": "243/250",
    "pooled_accuracy": "243/250",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "12393/12500",
    "increment": "-18/3125",
    "independent_group_discovery": "12393/12500",
    "independent_pooled_accuracy": "12393/12500",
    "pooled_accuracy": "12393/12500",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "999999/1000000",
    "increment": null,
    "independent_group_discovery": "999999/1000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "99999/100000",
    "increment": "-9/1000000",
    "independent_group_discovery": "99999/100000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "249993/250000",
    "increment": "-9/500000",
    "independent_group_discovery": "249993/250000",
    "independent_pooled_accuracy": "243/250",
    "pooled_accuracy": "243/250",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "24993/25000",
    "increment": "-63/250000",
    "independent_group_discovery": "24993/25000",
    "independent_pooled_accuracy": "243/250",
    "pooled_accuracy": "243/250",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "124893/125000",
    "increment": "-9/15625",
    "independent_group_discovery": "124893/125000",
    "independent_pooled_accuracy": "12393/12500",
    "pooled_accuracy": "12393/12500",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "12393/12500",
    "increment": "-963/125000",
    "independent_group_discovery": "12393/12500",
    "independent_pooled_accuracy": "12393/12500",
    "pooled_accuracy": "12393/12500",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "9999999/10000000",
    "increment": null,
    "independent_group_discovery": "9999999/10000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "999999/1000000",
    "increment": "-9/10000000",
    "independent_group_discovery": "999999/1000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "2499993/2500000",
    "increment": "-9/5000000",
    "independent_group_discovery": "2499993/2500000",
    "independent_pooled_accuracy": "243/250",
    "pooled_accuracy": "243/250",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "249993/250000",
    "increment": "-63/2500000",
    "independent_group_discovery": "249993/250000",
    "independent_pooled_accuracy": "243/250",
    "pooled_accuracy": "243/250",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "1249893/1250000",
    "increment": "-9/156250",
    "independent_group_discovery": "1249893/1250000",
    "independent_pooled_accuracy": "12393/12500",
    "pooled_accuracy": "12393/12500",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "124893/125000",
    "increment": "-963/1250000",
    "independent_group_discovery": "124893/125000",
    "independent_pooled_accuracy": "12393/12500",
    "pooled_accuracy": "12393/12500",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "124659/125000",
    "increment": "-117/62500",
    "independent_group_discovery": "124659/125000",
    "independent_pooled_accuracy": "124659/125000",
    "pooled_accuracy": "124659/125000",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "99999999/100000000",
    "increment": null,
    "independent_group_discovery": "99999999/100000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "9999999/10000000",
    "increment": "-9/100000000",
    "independent_group_discovery": "9999999/10000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "24999993/25000000",
    "increment": "-9/50000000",
    "independent_group_discovery": "24999993/25000000",
    "independent_pooled_accuracy": "243/250",
    "pooled_accuracy": "243/250",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "2499993/2500000",
    "increment": "-63/25000000",
    "independent_group_discovery": "2499993/2500000",
    "independent_pooled_accuracy": "243/250",
    "pooled_accuracy": "243/250",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "12499893/12500000",
    "increment": "-9/1562500",
    "independent_group_discovery": "12499893/12500000",
    "independent_pooled_accuracy": "12393/12500",
    "pooled_accuracy": "12393/12500",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1249893/1250000",
    "increment": "-963/12500000",
    "independent_group_discovery": "1249893/1250000",
    "independent_pooled_accuracy": "12393/12500",
    "pooled_accuracy": "12393/12500",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "1249659/1250000",
    "increment": "-117/625000",
    "independent_group_discovery": "1249659/1250000",
    "independent_pooled_accuracy": "124659/125000",
    "pooled_accuracy": "124659/125000",
    "targets": 2
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "124659/125000",
    "increment": "-3069/1250000",
    "independent_group_discovery": "124659/125000",
    "independent_pooled_accuracy": "124659/125000",
    "pooled_accuracy": "124659/125000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "399/400",
    "increment": null,
    "independent_group_discovery": "399/400",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "19/20",
    "increment": "-19/400",
    "independent_group_discovery": "19/20",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "7999/8000",
    "increment": null,
    "independent_group_discovery": "7999/8000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "399/400",
    "increment": "-19/8000",
    "independent_group_discovery": "399/400",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "3971/4000",
    "increment": "-19/4000",
    "independent_group_discovery": "3971/4000",
    "independent_pooled_accuracy": "3971/4000",
    "pooled_accuracy": "3971/4000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "159999/160000",
    "increment": null,
    "independent_group_discovery": "159999/160000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "7999/8000",
    "increment": "-19/160000",
    "independent_group_discovery": "7999/8000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "79971/80000",
    "increment": "-19/80000",
    "independent_group_discovery": "79971/80000",
    "independent_pooled_accuracy": "3971/4000",
    "pooled_accuracy": "3971/4000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "3971/4000",
    "increment": "-551/80000",
    "independent_group_discovery": "3971/4000",
    "independent_pooled_accuracy": "3971/4000",
    "pooled_accuracy": "3971/4000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "3199999/3200000",
    "increment": null,
    "independent_group_discovery": "3199999/3200000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "159999/160000",
    "increment": "-19/3200000",
    "independent_group_discovery": "159999/160000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "1599971/1600000",
    "increment": "-19/1600000",
    "independent_group_discovery": "1599971/1600000",
    "independent_pooled_accuracy": "3971/4000",
    "pooled_accuracy": "3971/4000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "79971/80000",
    "increment": "-551/1600000",
    "independent_group_discovery": "79971/80000",
    "independent_pooled_accuracy": "3971/4000",
    "pooled_accuracy": "3971/4000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1598147/1600000",
    "increment": "-1273/1600000",
    "independent_group_discovery": "1598147/1600000",
    "independent_pooled_accuracy": "1598147/1600000",
    "pooled_accuracy": "1598147/1600000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "63999999/64000000",
    "increment": null,
    "independent_group_discovery": "63999999/64000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "3199999/3200000",
    "increment": "-19/64000000",
    "independent_group_discovery": "3199999/3200000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "31999971/32000000",
    "increment": "-19/32000000",
    "independent_group_discovery": "31999971/32000000",
    "independent_pooled_accuracy": "3971/4000",
    "pooled_accuracy": "3971/4000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "1599971/1600000",
    "increment": "-551/32000000",
    "independent_group_discovery": "1599971/1600000",
    "independent_pooled_accuracy": "3971/4000",
    "pooled_accuracy": "3971/4000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "31998147/32000000",
    "increment": "-1273/32000000",
    "independent_group_discovery": "31998147/32000000",
    "independent_pooled_accuracy": "1598147/1600000",
    "pooled_accuracy": "1598147/1600000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1598147/1600000",
    "increment": "-35207/32000000",
    "independent_group_discovery": "1598147/1600000",
    "independent_pooled_accuracy": "1598147/1600000",
    "pooled_accuracy": "1598147/1600000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "1279999999/1280000000",
    "increment": null,
    "independent_group_discovery": "1279999999/1280000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "63999999/64000000",
    "increment": "-19/1280000000",
    "independent_group_discovery": "63999999/64000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "639999971/640000000",
    "increment": "-19/640000000",
    "independent_group_discovery": "639999971/640000000",
    "independent_pooled_accuracy": "3971/4000",
    "pooled_accuracy": "3971/4000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "31999971/32000000",
    "increment": "-551/640000000",
    "independent_group_discovery": "31999971/32000000",
    "independent_pooled_accuracy": "3971/4000",
    "pooled_accuracy": "3971/4000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "639998147/640000000",
    "increment": "-1273/640000000",
    "independent_group_discovery": "639998147/640000000",
    "independent_pooled_accuracy": "1598147/1600000",
    "pooled_accuracy": "1598147/1600000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "31998147/32000000",
    "increment": "-35207/640000000",
    "independent_group_discovery": "31998147/32000000",
    "independent_pooled_accuracy": "1598147/1600000",
    "pooled_accuracy": "1598147/1600000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "63987611/64000000",
    "increment": "-8683/64000000",
    "independent_group_discovery": "63987611/64000000",
    "independent_pooled_accuracy": "63987611/64000000",
    "pooled_accuracy": "63987611/64000000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "25599999999/25600000000",
    "increment": null,
    "independent_group_discovery": "25599999999/25600000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "1279999999/1280000000",
    "increment": "-19/25600000000",
    "independent_group_discovery": "1279999999/1280000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "12799999971/12800000000",
    "increment": "-19/12800000000",
    "independent_group_discovery": "12799999971/12800000000",
    "independent_pooled_accuracy": "3971/4000",
    "pooled_accuracy": "3971/4000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "639999971/640000000",
    "increment": "-551/12800000000",
    "independent_group_discovery": "639999971/640000000",
    "independent_pooled_accuracy": "3971/4000",
    "pooled_accuracy": "3971/4000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "12799998147/12800000000",
    "increment": "-1273/12800000000",
    "independent_group_discovery": "12799998147/12800000000",
    "independent_pooled_accuracy": "1598147/1600000",
    "pooled_accuracy": "1598147/1600000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "639998147/640000000",
    "increment": "-35207/12800000000",
    "independent_group_discovery": "639998147/640000000",
    "independent_pooled_accuracy": "1598147/1600000",
    "pooled_accuracy": "1598147/1600000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "1279987611/1280000000",
    "increment": "-8683/1280000000",
    "independent_group_discovery": "1279987611/1280000000",
    "independent_pooled_accuracy": "63987611/64000000",
    "pooled_accuracy": "63987611/64000000",
    "targets": 2
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "63987611/64000000",
    "increment": "-235391/1280000000",
    "independent_group_discovery": "63987611/64000000",
    "independent_pooled_accuracy": "63987611/64000000",
    "pooled_accuracy": "63987611/64000000",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 2
  },
  {
    "accuracy": "1/3",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "5/9",
    "increment": null,
    "independent_group_discovery": "5/9",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/3",
    "increment": "-2/9",
    "independent_group_discovery": "1/3",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "19/27",
    "increment": null,
    "independent_group_discovery": "19/27",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "5/9",
    "increment": "-4/27",
    "independent_group_discovery": "5/9",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1/3",
    "increment": "-2/9",
    "independent_group_discovery": "1/3",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "65/81",
    "increment": null,
    "independent_group_discovery": "65/81",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "19/27",
    "increment": "-8/81",
    "independent_group_discovery": "19/27",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "5/9",
    "increment": "-4/27",
    "independent_group_discovery": "5/9",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "1/3",
    "increment": "-2/9",
    "independent_group_discovery": "1/3",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "211/243",
    "increment": null,
    "independent_group_discovery": "211/243",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "65/81",
    "increment": "-16/243",
    "independent_group_discovery": "65/81",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "19/27",
    "increment": "-8/81",
    "independent_group_discovery": "19/27",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "5/9",
    "increment": "-4/27",
    "independent_group_discovery": "5/9",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1/3",
    "increment": "-2/9",
    "independent_group_discovery": "1/3",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "665/729",
    "increment": null,
    "independent_group_discovery": "665/729",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "211/243",
    "increment": "-32/729",
    "independent_group_discovery": "211/243",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "65/81",
    "increment": "-16/243",
    "independent_group_discovery": "65/81",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "19/27",
    "increment": "-8/81",
    "independent_group_discovery": "19/27",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "5/9",
    "increment": "-4/27",
    "independent_group_discovery": "5/9",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1/3",
    "increment": "-2/9",
    "independent_group_discovery": "1/3",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "2059/2187",
    "increment": null,
    "independent_group_discovery": "2059/2187",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "665/729",
    "increment": "-64/2187",
    "independent_group_discovery": "665/729",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "211/243",
    "increment": "-32/729",
    "independent_group_discovery": "211/243",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "65/81",
    "increment": "-16/243",
    "independent_group_discovery": "65/81",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "19/27",
    "increment": "-8/81",
    "independent_group_discovery": "19/27",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "5/9",
    "increment": "-4/27",
    "independent_group_discovery": "5/9",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "1/3",
    "increment": "-2/9",
    "independent_group_discovery": "1/3",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "6305/6561",
    "increment": null,
    "independent_group_discovery": "6305/6561",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "2059/2187",
    "increment": "-128/6561",
    "independent_group_discovery": "2059/2187",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "665/729",
    "increment": "-64/2187",
    "independent_group_discovery": "665/729",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "211/243",
    "increment": "-32/729",
    "independent_group_discovery": "211/243",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "65/81",
    "increment": "-16/243",
    "independent_group_discovery": "65/81",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "19/27",
    "increment": "-8/81",
    "independent_group_discovery": "19/27",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "5/9",
    "increment": "-4/27",
    "independent_group_discovery": "5/9",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1/3",
    "increment": "-2/9",
    "independent_group_discovery": "1/3",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "16/25",
    "increment": null,
    "independent_group_discovery": "16/25",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "2/5",
    "increment": "-6/25",
    "independent_group_discovery": "2/5",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "98/125",
    "increment": null,
    "independent_group_discovery": "98/125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "16/25",
    "increment": "-18/125",
    "independent_group_discovery": "16/25",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "53/125",
    "increment": "-27/125",
    "independent_group_discovery": "53/125",
    "independent_pooled_accuracy": "53/125",
    "pooled_accuracy": "53/125",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "544/625",
    "increment": null,
    "independent_group_discovery": "544/625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "98/125",
    "increment": "-54/625",
    "independent_group_discovery": "98/125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "409/625",
    "increment": "-81/625",
    "independent_group_discovery": "409/625",
    "independent_pooled_accuracy": "53/125",
    "pooled_accuracy": "53/125",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "274/625",
    "increment": "-27/125",
    "independent_group_discovery": "274/625",
    "independent_pooled_accuracy": "274/625",
    "pooled_accuracy": "274/625",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "2882/3125",
    "increment": null,
    "independent_group_discovery": "2882/3125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "544/625",
    "increment": "-162/3125",
    "independent_group_discovery": "544/625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "2477/3125",
    "increment": "-243/3125",
    "independent_group_discovery": "2477/3125",
    "independent_pooled_accuracy": "53/125",
    "pooled_accuracy": "53/125",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "2072/3125",
    "increment": "-81/625",
    "independent_group_discovery": "2072/3125",
    "independent_pooled_accuracy": "274/625",
    "pooled_accuracy": "274/625",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1397/3125",
    "increment": "-27/125",
    "independent_group_discovery": "1397/3125",
    "independent_pooled_accuracy": "1397/3125",
    "pooled_accuracy": "1397/3125",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "14896/15625",
    "increment": null,
    "independent_group_discovery": "14896/15625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "2882/3125",
    "increment": "-486/15625",
    "independent_group_discovery": "2882/3125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "13681/15625",
    "increment": "-729/15625",
    "independent_group_discovery": "13681/15625",
    "independent_pooled_accuracy": "53/125",
    "pooled_accuracy": "53/125",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "12466/15625",
    "increment": "-243/3125",
    "independent_group_discovery": "12466/15625",
    "independent_pooled_accuracy": "274/625",
    "pooled_accuracy": "274/625",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "10441/15625",
    "increment": "-81/625",
    "independent_group_discovery": "10441/15625",
    "independent_pooled_accuracy": "1397/3125",
    "pooled_accuracy": "1397/3125",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "23/50",
    "increment": "-6507/31250",
    "independent_group_discovery": "23/50",
    "independent_pooled_accuracy": "23/50",
    "pooled_accuracy": "23/50",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "75938/78125",
    "increment": null,
    "independent_group_discovery": "75938/78125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "14896/15625",
    "increment": "-1458/78125",
    "independent_group_discovery": "14896/15625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "72293/78125",
    "increment": "-2187/78125",
    "independent_group_discovery": "72293/78125",
    "independent_pooled_accuracy": "53/125",
    "pooled_accuracy": "53/125",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "68648/78125",
    "increment": "-729/15625",
    "independent_group_discovery": "68648/78125",
    "independent_pooled_accuracy": "274/625",
    "pooled_accuracy": "274/625",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "62573/78125",
    "increment": "-243/3125",
    "independent_group_discovery": "62573/78125",
    "independent_pooled_accuracy": "1397/3125",
    "pooled_accuracy": "1397/3125",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "169/250",
    "increment": "-19521/156250",
    "independent_group_discovery": "169/250",
    "independent_pooled_accuracy": "23/50",
    "pooled_accuracy": "23/50",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "7363/15625",
    "increment": "-6399/31250",
    "independent_group_discovery": "7363/15625",
    "independent_pooled_accuracy": "7363/15625",
    "pooled_accuracy": "7363/15625",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "384064/390625",
    "increment": null,
    "independent_group_discovery": "384064/390625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "75938/78125",
    "increment": "-4374/390625",
    "independent_group_discovery": "75938/78125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "373129/390625",
    "increment": "-6561/390625",
    "independent_group_discovery": "373129/390625",
    "independent_pooled_accuracy": "53/125",
    "pooled_accuracy": "53/125",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "362194/390625",
    "increment": "-2187/78125",
    "independent_group_discovery": "362194/390625",
    "independent_pooled_accuracy": "274/625",
    "pooled_accuracy": "274/625",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "343969/390625",
    "increment": "-729/15625",
    "independent_group_discovery": "343969/390625",
    "independent_pooled_accuracy": "1397/3125",
    "pooled_accuracy": "1397/3125",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1007/1250",
    "increment": "-58563/781250",
    "independent_group_discovery": "1007/1250",
    "independent_pooled_accuracy": "23/50",
    "pooled_accuracy": "23/50",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "53339/78125",
    "increment": "-19197/156250",
    "independent_group_discovery": "53339/78125",
    "independent_pooled_accuracy": "7363/15625",
    "pooled_accuracy": "7363/15625",
    "targets": 3
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "37382/78125",
    "increment": "-15957/78125",
    "independent_group_discovery": "37382/78125",
    "independent_pooled_accuracy": "37382/78125",
    "pooled_accuracy": "37382/78125",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "3/4",
    "increment": null,
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/2",
    "increment": "-1/4",
    "independent_group_discovery": "1/2",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "7/8",
    "increment": null,
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "3/4",
    "increment": "-1/8",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "9/16",
    "increment": "-3/16",
    "independent_group_discovery": "9/16",
    "independent_pooled_accuracy": "9/16",
    "pooled_accuracy": "9/16",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "15/16",
    "increment": null,
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "7/8",
    "increment": "-1/16",
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "25/32",
    "increment": "-3/32",
    "independent_group_discovery": "25/32",
    "independent_pooled_accuracy": "9/16",
    "pooled_accuracy": "9/16",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "19/32",
    "increment": "-3/16",
    "independent_group_discovery": "19/32",
    "independent_pooled_accuracy": "19/32",
    "pooled_accuracy": "19/32",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "31/32",
    "increment": null,
    "independent_group_discovery": "31/32",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "15/16",
    "increment": "-1/32",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "57/64",
    "increment": "-3/64",
    "independent_group_discovery": "57/64",
    "independent_pooled_accuracy": "9/16",
    "pooled_accuracy": "9/16",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "51/64",
    "increment": "-3/32",
    "independent_group_discovery": "51/64",
    "independent_pooled_accuracy": "19/32",
    "pooled_accuracy": "19/32",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "79/128",
    "increment": "-23/128",
    "independent_group_discovery": "79/128",
    "independent_pooled_accuracy": "79/128",
    "pooled_accuracy": "79/128",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "63/64",
    "increment": null,
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "31/32",
    "increment": "-1/64",
    "independent_group_discovery": "31/32",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "121/128",
    "increment": "-3/128",
    "independent_group_discovery": "121/128",
    "independent_pooled_accuracy": "9/16",
    "pooled_accuracy": "9/16",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "115/128",
    "increment": "-3/64",
    "independent_group_discovery": "115/128",
    "independent_pooled_accuracy": "19/32",
    "pooled_accuracy": "19/32",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "207/256",
    "increment": "-23/256",
    "independent_group_discovery": "207/256",
    "independent_pooled_accuracy": "79/128",
    "pooled_accuracy": "79/128",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "331/512",
    "increment": "-83/512",
    "independent_group_discovery": "331/512",
    "independent_pooled_accuracy": "331/512",
    "pooled_accuracy": "331/512",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "127/128",
    "increment": null,
    "independent_group_discovery": "127/128",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "63/64",
    "increment": "-1/128",
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "249/256",
    "increment": "-3/256",
    "independent_group_discovery": "249/256",
    "independent_pooled_accuracy": "9/16",
    "pooled_accuracy": "9/16",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "243/256",
    "increment": "-3/128",
    "independent_group_discovery": "243/256",
    "independent_pooled_accuracy": "19/32",
    "pooled_accuracy": "19/32",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "463/512",
    "increment": "-23/512",
    "independent_group_discovery": "463/512",
    "independent_pooled_accuracy": "79/128",
    "pooled_accuracy": "79/128",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "843/1024",
    "increment": "-83/1024",
    "independent_group_discovery": "843/1024",
    "independent_pooled_accuracy": "331/512",
    "pooled_accuracy": "331/512",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "687/1024",
    "increment": "-39/256",
    "independent_group_discovery": "687/1024",
    "independent_pooled_accuracy": "687/1024",
    "pooled_accuracy": "687/1024",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "255/256",
    "increment": null,
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "127/128",
    "increment": "-1/256",
    "independent_group_discovery": "127/128",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "505/512",
    "increment": "-3/512",
    "independent_group_discovery": "505/512",
    "independent_pooled_accuracy": "9/16",
    "pooled_accuracy": "9/16",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "499/512",
    "increment": "-3/256",
    "independent_group_discovery": "499/512",
    "independent_pooled_accuracy": "19/32",
    "pooled_accuracy": "19/32",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "975/1024",
    "increment": "-23/1024",
    "independent_group_discovery": "975/1024",
    "independent_pooled_accuracy": "79/128",
    "pooled_accuracy": "79/128",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1867/2048",
    "increment": "-83/2048",
    "independent_group_discovery": "1867/2048",
    "independent_pooled_accuracy": "331/512",
    "pooled_accuracy": "331/512",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "1711/2048",
    "increment": "-39/512",
    "independent_group_discovery": "1711/2048",
    "independent_pooled_accuracy": "687/1024",
    "pooled_accuracy": "687/1024",
    "targets": 3
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1409/2048",
    "increment": "-151/1024",
    "independent_group_discovery": "1409/2048",
    "independent_pooled_accuracy": "1409/2048",
    "pooled_accuracy": "1409/2048",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "8/9",
    "increment": null,
    "independent_group_discovery": "8/9",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "2/3",
    "increment": "-2/9",
    "independent_group_discovery": "2/3",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "26/27",
    "increment": null,
    "independent_group_discovery": "26/27",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "8/9",
    "increment": "-2/27",
    "independent_group_discovery": "8/9",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "7/9",
    "increment": "-1/9",
    "independent_group_discovery": "7/9",
    "independent_pooled_accuracy": "7/9",
    "pooled_accuracy": "7/9",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "80/81",
    "increment": null,
    "independent_group_discovery": "80/81",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "26/27",
    "increment": "-2/81",
    "independent_group_discovery": "26/27",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "25/27",
    "increment": "-1/27",
    "independent_group_discovery": "25/27",
    "independent_pooled_accuracy": "7/9",
    "pooled_accuracy": "7/9",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "22/27",
    "increment": "-1/9",
    "independent_group_discovery": "22/27",
    "independent_pooled_accuracy": "22/27",
    "pooled_accuracy": "22/27",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "242/243",
    "increment": null,
    "independent_group_discovery": "242/243",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "80/81",
    "increment": "-2/243",
    "independent_group_discovery": "80/81",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "79/81",
    "increment": "-1/81",
    "independent_group_discovery": "79/81",
    "independent_pooled_accuracy": "7/9",
    "pooled_accuracy": "7/9",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "76/81",
    "increment": "-1/27",
    "independent_group_discovery": "76/81",
    "independent_pooled_accuracy": "22/27",
    "pooled_accuracy": "22/27",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "23/27",
    "increment": "-7/81",
    "independent_group_discovery": "23/27",
    "independent_pooled_accuracy": "23/27",
    "pooled_accuracy": "23/27",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "728/729",
    "increment": null,
    "independent_group_discovery": "728/729",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "242/243",
    "increment": "-2/729",
    "independent_group_discovery": "242/243",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "241/243",
    "increment": "-1/243",
    "independent_group_discovery": "241/243",
    "independent_pooled_accuracy": "7/9",
    "pooled_accuracy": "7/9",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "238/243",
    "increment": "-1/81",
    "independent_group_discovery": "238/243",
    "independent_pooled_accuracy": "22/27",
    "pooled_accuracy": "22/27",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "77/81",
    "increment": "-7/243",
    "independent_group_discovery": "77/81",
    "independent_pooled_accuracy": "23/27",
    "pooled_accuracy": "23/27",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "143/162",
    "increment": "-11/162",
    "independent_group_discovery": "143/162",
    "independent_pooled_accuracy": "143/162",
    "pooled_accuracy": "143/162",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "2186/2187",
    "increment": null,
    "independent_group_discovery": "2186/2187",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "728/729",
    "increment": "-2/2187",
    "independent_group_discovery": "728/729",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "727/729",
    "increment": "-1/729",
    "independent_group_discovery": "727/729",
    "independent_pooled_accuracy": "7/9",
    "pooled_accuracy": "7/9",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "724/729",
    "increment": "-1/243",
    "independent_group_discovery": "724/729",
    "independent_pooled_accuracy": "22/27",
    "pooled_accuracy": "22/27",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "239/243",
    "increment": "-7/729",
    "independent_group_discovery": "239/243",
    "independent_pooled_accuracy": "23/27",
    "pooled_accuracy": "23/27",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "467/486",
    "increment": "-11/486",
    "independent_group_discovery": "467/486",
    "independent_pooled_accuracy": "143/162",
    "pooled_accuracy": "143/162",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "661/729",
    "increment": "-79/1458",
    "independent_group_discovery": "661/729",
    "independent_pooled_accuracy": "661/729",
    "pooled_accuracy": "661/729",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "6560/6561",
    "increment": null,
    "independent_group_discovery": "6560/6561",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "2186/2187",
    "increment": "-2/6561",
    "independent_group_discovery": "2186/2187",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "2185/2187",
    "increment": "-1/2187",
    "independent_group_discovery": "2185/2187",
    "independent_pooled_accuracy": "7/9",
    "pooled_accuracy": "7/9",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "2182/2187",
    "increment": "-1/729",
    "independent_group_discovery": "2182/2187",
    "independent_pooled_accuracy": "22/27",
    "pooled_accuracy": "22/27",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "725/729",
    "increment": "-7/2187",
    "independent_group_discovery": "725/729",
    "independent_pooled_accuracy": "23/27",
    "pooled_accuracy": "23/27",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1439/1458",
    "increment": "-11/1458",
    "independent_group_discovery": "1439/1458",
    "independent_pooled_accuracy": "143/162",
    "pooled_accuracy": "143/162",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "2119/2187",
    "increment": "-79/4374",
    "independent_group_discovery": "2119/2187",
    "independent_pooled_accuracy": "661/729",
    "pooled_accuracy": "661/729",
    "targets": 3
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "2018/2187",
    "increment": "-101/2187",
    "independent_group_discovery": "2018/2187",
    "independent_pooled_accuracy": "2018/2187",
    "pooled_accuracy": "2018/2187",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "15/16",
    "increment": null,
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "3/4",
    "increment": "-3/16",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "63/64",
    "increment": null,
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "15/16",
    "increment": "-3/64",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "111/128",
    "increment": "-9/128",
    "independent_group_discovery": "111/128",
    "independent_pooled_accuracy": "111/128",
    "pooled_accuracy": "111/128",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "255/256",
    "increment": null,
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "63/64",
    "increment": "-3/256",
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "495/512",
    "increment": "-9/512",
    "independent_group_discovery": "495/512",
    "independent_pooled_accuracy": "111/128",
    "pooled_accuracy": "111/128",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "459/512",
    "increment": "-9/128",
    "independent_group_discovery": "459/512",
    "independent_pooled_accuracy": "459/512",
    "pooled_accuracy": "459/512",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "1023/1024",
    "increment": null,
    "independent_group_discovery": "1023/1024",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "255/256",
    "increment": "-3/1024",
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "2031/2048",
    "increment": "-9/2048",
    "independent_group_discovery": "2031/2048",
    "independent_pooled_accuracy": "111/128",
    "pooled_accuracy": "111/128",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1995/2048",
    "increment": "-9/512",
    "independent_group_discovery": "1995/2048",
    "independent_pooled_accuracy": "459/512",
    "pooled_accuracy": "459/512",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "3807/4096",
    "increment": "-183/4096",
    "independent_group_discovery": "3807/4096",
    "independent_pooled_accuracy": "3807/4096",
    "pooled_accuracy": "3807/4096",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "4095/4096",
    "increment": null,
    "independent_group_discovery": "4095/4096",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "1023/1024",
    "increment": "-3/4096",
    "independent_group_discovery": "1023/1024",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "8175/8192",
    "increment": "-9/8192",
    "independent_group_discovery": "8175/8192",
    "independent_pooled_accuracy": "111/128",
    "pooled_accuracy": "111/128",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "8139/8192",
    "increment": "-9/2048",
    "independent_group_discovery": "8139/8192",
    "independent_pooled_accuracy": "459/512",
    "pooled_accuracy": "459/512",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "16095/16384",
    "increment": "-183/16384",
    "independent_group_discovery": "16095/16384",
    "independent_pooled_accuracy": "3807/4096",
    "pooled_accuracy": "3807/4096",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "31131/32768",
    "increment": "-1059/32768",
    "independent_group_discovery": "31131/32768",
    "independent_pooled_accuracy": "31131/32768",
    "pooled_accuracy": "31131/32768",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "16383/16384",
    "increment": null,
    "independent_group_discovery": "16383/16384",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "4095/4096",
    "increment": "-3/16384",
    "independent_group_discovery": "4095/4096",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "32751/32768",
    "increment": "-9/32768",
    "independent_group_discovery": "32751/32768",
    "independent_pooled_accuracy": "111/128",
    "pooled_accuracy": "111/128",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "32715/32768",
    "increment": "-9/8192",
    "independent_group_discovery": "32715/32768",
    "independent_pooled_accuracy": "459/512",
    "pooled_accuracy": "459/512",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "65247/65536",
    "increment": "-183/65536",
    "independent_group_discovery": "65247/65536",
    "independent_pooled_accuracy": "3807/4096",
    "pooled_accuracy": "3807/4096",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "129435/131072",
    "increment": "-1059/131072",
    "independent_group_discovery": "129435/131072",
    "independent_pooled_accuracy": "31131/32768",
    "pooled_accuracy": "31131/32768",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "126549/131072",
    "increment": "-1443/65536",
    "independent_group_discovery": "126549/131072",
    "independent_pooled_accuracy": "126549/131072",
    "pooled_accuracy": "126549/131072",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "65535/65536",
    "increment": null,
    "independent_group_discovery": "65535/65536",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "16383/16384",
    "increment": "-3/65536",
    "independent_group_discovery": "16383/16384",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "131055/131072",
    "increment": "-9/131072",
    "independent_group_discovery": "131055/131072",
    "independent_pooled_accuracy": "111/128",
    "pooled_accuracy": "111/128",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "131019/131072",
    "increment": "-9/32768",
    "independent_group_discovery": "131019/131072",
    "independent_pooled_accuracy": "459/512",
    "pooled_accuracy": "459/512",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "261855/262144",
    "increment": "-183/262144",
    "independent_group_discovery": "261855/262144",
    "independent_pooled_accuracy": "3807/4096",
    "pooled_accuracy": "3807/4096",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "522651/524288",
    "increment": "-1059/524288",
    "independent_group_discovery": "522651/524288",
    "independent_pooled_accuracy": "31131/32768",
    "pooled_accuracy": "31131/32768",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "519765/524288",
    "increment": "-1443/262144",
    "independent_group_discovery": "519765/524288",
    "independent_pooled_accuracy": "126549/131072",
    "pooled_accuracy": "126549/131072",
    "targets": 3
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "510921/524288",
    "increment": "-2211/131072",
    "independent_group_discovery": "510921/524288",
    "independent_pooled_accuracy": "510921/524288",
    "pooled_accuracy": "510921/524288",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "35/36",
    "increment": null,
    "independent_group_discovery": "35/36",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "5/6",
    "increment": "-5/36",
    "independent_group_discovery": "5/6",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "215/216",
    "increment": null,
    "independent_group_discovery": "215/216",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "35/36",
    "increment": "-5/216",
    "independent_group_discovery": "35/36",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "15/16",
    "increment": "-5/144",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "15/16",
    "pooled_accuracy": "15/16",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "1295/1296",
    "increment": null,
    "independent_group_discovery": "1295/1296",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "215/216",
    "increment": "-5/1296",
    "independent_group_discovery": "215/216",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "95/96",
    "increment": "-5/864",
    "independent_group_discovery": "95/96",
    "independent_pooled_accuracy": "15/16",
    "pooled_accuracy": "15/16",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "275/288",
    "increment": "-5/144",
    "independent_group_discovery": "275/288",
    "independent_pooled_accuracy": "275/288",
    "pooled_accuracy": "275/288",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "7775/7776",
    "increment": null,
    "independent_group_discovery": "7775/7776",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "1295/1296",
    "increment": "-5/7776",
    "independent_group_discovery": "1295/1296",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "575/576",
    "increment": "-5/5184",
    "independent_group_discovery": "575/576",
    "independent_pooled_accuracy": "15/16",
    "pooled_accuracy": "15/16",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1715/1728",
    "increment": "-5/864",
    "independent_group_discovery": "1715/1728",
    "independent_pooled_accuracy": "275/288",
    "pooled_accuracy": "275/288",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "125/128",
    "increment": "-55/3456",
    "independent_group_discovery": "125/128",
    "independent_pooled_accuracy": "125/128",
    "pooled_accuracy": "125/128",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "46655/46656",
    "increment": null,
    "independent_group_discovery": "46655/46656",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "7775/7776",
    "increment": "-5/46656",
    "independent_group_discovery": "7775/7776",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "3455/3456",
    "increment": "-5/31104",
    "independent_group_discovery": "3455/3456",
    "independent_pooled_accuracy": "15/16",
    "pooled_accuracy": "15/16",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "10355/10368",
    "increment": "-5/5184",
    "independent_group_discovery": "10355/10368",
    "independent_pooled_accuracy": "275/288",
    "pooled_accuracy": "275/288",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "255/256",
    "increment": "-55/20736",
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "125/128",
    "pooled_accuracy": "125/128",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "13625/13824",
    "increment": "-145/13824",
    "independent_group_discovery": "13625/13824",
    "independent_pooled_accuracy": "13625/13824",
    "pooled_accuracy": "13625/13824",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "279935/279936",
    "increment": null,
    "independent_group_discovery": "279935/279936",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "46655/46656",
    "increment": "-5/279936",
    "independent_group_discovery": "46655/46656",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "20735/20736",
    "increment": "-5/186624",
    "independent_group_discovery": "20735/20736",
    "independent_pooled_accuracy": "15/16",
    "pooled_accuracy": "15/16",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "62195/62208",
    "increment": "-5/31104",
    "independent_group_discovery": "62195/62208",
    "independent_pooled_accuracy": "275/288",
    "pooled_accuracy": "275/288",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "1535/1536",
    "increment": "-55/124416",
    "independent_group_discovery": "1535/1536",
    "independent_pooled_accuracy": "125/128",
    "pooled_accuracy": "125/128",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "82745/82944",
    "increment": "-145/82944",
    "independent_group_discovery": "82745/82944",
    "independent_pooled_accuracy": "13625/13824",
    "pooled_accuracy": "13625/13824",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "246875/248832",
    "increment": "-85/15552",
    "independent_group_discovery": "246875/248832",
    "independent_pooled_accuracy": "246875/248832",
    "pooled_accuracy": "246875/248832",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "1679615/1679616",
    "increment": null,
    "independent_group_discovery": "1679615/1679616",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "279935/279936",
    "increment": "-5/1679616",
    "independent_group_discovery": "279935/279936",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "124415/124416",
    "increment": "-5/1119744",
    "independent_group_discovery": "124415/124416",
    "independent_pooled_accuracy": "15/16",
    "pooled_accuracy": "15/16",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "373235/373248",
    "increment": "-5/186624",
    "independent_group_discovery": "373235/373248",
    "independent_pooled_accuracy": "275/288",
    "pooled_accuracy": "275/288",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "9215/9216",
    "increment": "-55/746496",
    "independent_group_discovery": "9215/9216",
    "independent_pooled_accuracy": "125/128",
    "pooled_accuracy": "125/128",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "497465/497664",
    "increment": "-145/497664",
    "independent_group_discovery": "497465/497664",
    "independent_pooled_accuracy": "13625/13824",
    "pooled_accuracy": "13625/13824",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "1491035/1492992",
    "increment": "-85/93312",
    "independent_group_discovery": "1491035/1492992",
    "independent_pooled_accuracy": "246875/248832",
    "pooled_accuracy": "246875/248832",
    "targets": 3
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1485625/1492992",
    "increment": "-2705/746496",
    "independent_group_discovery": "1485625/1492992",
    "independent_pooled_accuracy": "1485625/1492992",
    "pooled_accuracy": "1485625/1492992",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "99/100",
    "increment": null,
    "independent_group_discovery": "99/100",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "9/10",
    "increment": "-9/100",
    "independent_group_discovery": "9/10",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "999/1000",
    "increment": null,
    "independent_group_discovery": "999/1000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "99/100",
    "increment": "-9/1000",
    "independent_group_discovery": "99/100",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1953/2000",
    "increment": "-27/2000",
    "independent_group_discovery": "1953/2000",
    "independent_pooled_accuracy": "1953/2000",
    "pooled_accuracy": "1953/2000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "9999/10000",
    "increment": null,
    "independent_group_discovery": "9999/10000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "999/1000",
    "increment": "-9/10000",
    "independent_group_discovery": "999/1000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "19953/20000",
    "increment": "-27/20000",
    "independent_group_discovery": "19953/20000",
    "independent_pooled_accuracy": "1953/2000",
    "pooled_accuracy": "1953/2000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "19683/20000",
    "increment": "-27/2000",
    "independent_group_discovery": "19683/20000",
    "independent_pooled_accuracy": "19683/20000",
    "pooled_accuracy": "19683/20000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "99999/100000",
    "increment": null,
    "independent_group_discovery": "99999/100000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "9999/10000",
    "increment": "-9/100000",
    "independent_group_discovery": "9999/10000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "199953/200000",
    "increment": "-27/200000",
    "independent_group_discovery": "199953/200000",
    "independent_pooled_accuracy": "1953/2000",
    "pooled_accuracy": "1953/2000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "199683/200000",
    "increment": "-27/20000",
    "independent_group_discovery": "199683/200000",
    "independent_pooled_accuracy": "19683/20000",
    "pooled_accuracy": "19683/20000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "397791/400000",
    "increment": "-63/16000",
    "independent_group_discovery": "397791/400000",
    "independent_pooled_accuracy": "397791/400000",
    "pooled_accuracy": "397791/400000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "999999/1000000",
    "increment": null,
    "independent_group_discovery": "999999/1000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "99999/100000",
    "increment": "-9/1000000",
    "independent_group_discovery": "99999/100000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "1999953/2000000",
    "increment": "-27/2000000",
    "independent_group_discovery": "1999953/2000000",
    "independent_pooled_accuracy": "1953/2000",
    "pooled_accuracy": "1953/2000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "1999683/2000000",
    "increment": "-27/200000",
    "independent_group_discovery": "1999683/2000000",
    "independent_pooled_accuracy": "19683/20000",
    "pooled_accuracy": "19683/20000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "3997791/4000000",
    "increment": "-63/160000",
    "independent_group_discovery": "3997791/4000000",
    "independent_pooled_accuracy": "397791/400000",
    "pooled_accuracy": "397791/400000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "319059/320000",
    "increment": "-19107/8000000",
    "independent_group_discovery": "319059/320000",
    "independent_pooled_accuracy": "319059/320000",
    "pooled_accuracy": "319059/320000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "9999999/10000000",
    "increment": null,
    "independent_group_discovery": "9999999/10000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "999999/1000000",
    "increment": "-9/10000000",
    "independent_group_discovery": "999999/1000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "19999953/20000000",
    "increment": "-27/20000000",
    "independent_group_discovery": "19999953/20000000",
    "independent_pooled_accuracy": "1953/2000",
    "pooled_accuracy": "1953/2000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "19999683/20000000",
    "increment": "-27/2000000",
    "independent_group_discovery": "19999683/20000000",
    "independent_pooled_accuracy": "19683/20000",
    "pooled_accuracy": "19683/20000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "39997791/40000000",
    "increment": "-63/1600000",
    "independent_group_discovery": "39997791/40000000",
    "independent_pooled_accuracy": "397791/400000",
    "pooled_accuracy": "397791/400000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "3199059/3200000",
    "increment": "-19107/80000000",
    "independent_group_discovery": "3199059/3200000",
    "independent_pooled_accuracy": "319059/320000",
    "pooled_accuracy": "319059/320000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "15981867/16000000",
    "increment": "-3357/4000000",
    "independent_group_discovery": "15981867/16000000",
    "independent_pooled_accuracy": "15981867/16000000",
    "pooled_accuracy": "15981867/16000000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "99999999/100000000",
    "increment": null,
    "independent_group_discovery": "99999999/100000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "9999999/10000000",
    "increment": "-9/100000000",
    "independent_group_discovery": "9999999/10000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "199999953/200000000",
    "increment": "-27/200000000",
    "independent_group_discovery": "199999953/200000000",
    "independent_pooled_accuracy": "1953/2000",
    "pooled_accuracy": "1953/2000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "199999683/200000000",
    "increment": "-27/20000000",
    "independent_group_discovery": "199999683/200000000",
    "independent_pooled_accuracy": "19683/20000",
    "pooled_accuracy": "19683/20000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "399997791/400000000",
    "increment": "-63/16000000",
    "independent_group_discovery": "399997791/400000000",
    "independent_pooled_accuracy": "397791/400000",
    "pooled_accuracy": "397791/400000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "31999059/32000000",
    "increment": "-19107/800000000",
    "independent_group_discovery": "31999059/32000000",
    "independent_pooled_accuracy": "319059/320000",
    "pooled_accuracy": "319059/320000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "159981867/160000000",
    "increment": "-3357/40000000",
    "independent_group_discovery": "159981867/160000000",
    "independent_pooled_accuracy": "15981867/16000000",
    "pooled_accuracy": "15981867/16000000",
    "targets": 3
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "159905421/160000000",
    "increment": "-38223/80000000",
    "independent_group_discovery": "159905421/160000000",
    "independent_pooled_accuracy": "159905421/160000000",
    "pooled_accuracy": "159905421/160000000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "399/400",
    "increment": null,
    "independent_group_discovery": "399/400",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "19/20",
    "increment": "-19/400",
    "independent_group_discovery": "19/20",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "7999/8000",
    "increment": null,
    "independent_group_discovery": "7999/8000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "399/400",
    "increment": "-19/8000",
    "independent_group_discovery": "399/400",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "15903/16000",
    "increment": "-57/16000",
    "independent_group_discovery": "15903/16000",
    "independent_pooled_accuracy": "15903/16000",
    "pooled_accuracy": "15903/16000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "159999/160000",
    "increment": null,
    "independent_group_discovery": "159999/160000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "7999/8000",
    "increment": "-19/160000",
    "independent_group_discovery": "7999/8000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "319903/320000",
    "increment": "-57/320000",
    "independent_group_discovery": "319903/320000",
    "independent_pooled_accuracy": "15903/16000",
    "pooled_accuracy": "15903/16000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "318763/320000",
    "increment": "-57/16000",
    "independent_group_discovery": "318763/320000",
    "independent_pooled_accuracy": "318763/320000",
    "pooled_accuracy": "318763/320000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "3199999/3200000",
    "increment": null,
    "independent_group_discovery": "3199999/3200000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "159999/160000",
    "increment": "-19/3200000",
    "independent_group_discovery": "159999/160000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "6399903/6400000",
    "increment": "-57/6400000",
    "independent_group_discovery": "6399903/6400000",
    "independent_pooled_accuracy": "15903/16000",
    "pooled_accuracy": "15903/16000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "6398763/6400000",
    "increment": "-57/320000",
    "independent_group_discovery": "6398763/6400000",
    "independent_pooled_accuracy": "318763/320000",
    "pooled_accuracy": "318763/320000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "12790591/12800000",
    "increment": "-1387/2560000",
    "independent_group_discovery": "12790591/12800000",
    "independent_pooled_accuracy": "12790591/12800000",
    "pooled_accuracy": "12790591/12800000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "63999999/64000000",
    "increment": null,
    "independent_group_discovery": "63999999/64000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "3199999/3200000",
    "increment": "-19/64000000",
    "independent_group_discovery": "3199999/3200000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "127999903/128000000",
    "increment": "-57/128000000",
    "independent_group_discovery": "127999903/128000000",
    "independent_pooled_accuracy": "15903/16000",
    "pooled_accuracy": "15903/16000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "127998763/128000000",
    "increment": "-57/6400000",
    "independent_group_discovery": "127998763/128000000",
    "independent_pooled_accuracy": "318763/320000",
    "pooled_accuracy": "318763/320000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "255990591/256000000",
    "increment": "-1387/51200000",
    "independent_group_discovery": "255990591/256000000",
    "independent_pooled_accuracy": "12790591/12800000",
    "pooled_accuracy": "12790591/12800000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "102364799/102400000",
    "increment": "-157187/512000000",
    "independent_group_discovery": "102364799/102400000",
    "independent_pooled_accuracy": "102364799/102400000",
    "pooled_accuracy": "102364799/102400000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "1279999999/1280000000",
    "increment": null,
    "independent_group_discovery": "1279999999/1280000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "63999999/64000000",
    "increment": "-19/1280000000",
    "independent_group_discovery": "63999999/64000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "2559999903/2560000000",
    "increment": "-57/2560000000",
    "independent_group_discovery": "2559999903/2560000000",
    "independent_pooled_accuracy": "15903/16000",
    "pooled_accuracy": "15903/16000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "2559998763/2560000000",
    "increment": "-57/128000000",
    "independent_group_discovery": "2559998763/2560000000",
    "independent_pooled_accuracy": "318763/320000",
    "pooled_accuracy": "318763/320000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "5119990591/5120000000",
    "increment": "-1387/1024000000",
    "independent_group_discovery": "5119990591/5120000000",
    "independent_pooled_accuracy": "12790591/12800000",
    "pooled_accuracy": "12790591/12800000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "2047964799/2048000000",
    "increment": "-157187/10240000000",
    "independent_group_discovery": "2047964799/2048000000",
    "independent_pooled_accuracy": "102364799/102400000",
    "pooled_accuracy": "102364799/102400000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "2047843617/2048000000",
    "increment": "-60591/1024000000",
    "independent_group_discovery": "2047843617/2048000000",
    "independent_pooled_accuracy": "2047843617/2048000000",
    "pooled_accuracy": "2047843617/2048000000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "25599999999/25600000000",
    "increment": null,
    "independent_group_discovery": "25599999999/25600000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "1279999999/1280000000",
    "increment": "-19/25600000000",
    "independent_group_discovery": "1279999999/1280000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "51199999903/51200000000",
    "increment": "-57/51200000000",
    "independent_group_discovery": "51199999903/51200000000",
    "independent_pooled_accuracy": "15903/16000",
    "pooled_accuracy": "15903/16000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "51199998763/51200000000",
    "increment": "-57/2560000000",
    "independent_group_discovery": "51199998763/51200000000",
    "independent_pooled_accuracy": "318763/320000",
    "pooled_accuracy": "318763/320000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "102399990591/102400000000",
    "increment": "-1387/20480000000",
    "independent_group_discovery": "102399990591/102400000000",
    "independent_pooled_accuracy": "12790591/12800000",
    "pooled_accuracy": "12790591/12800000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "40959964799/40960000000",
    "increment": "-157187/204800000000",
    "independent_group_discovery": "40959964799/40960000000",
    "independent_pooled_accuracy": "102364799/102400000",
    "pooled_accuracy": "102364799/102400000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "40959843617/40960000000",
    "increment": "-60591/20480000000",
    "independent_group_discovery": "40959843617/40960000000",
    "independent_pooled_accuracy": "2047843617/2048000000",
    "pooled_accuracy": "2047843617/2048000000",
    "targets": 3
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "40958648821/40960000000",
    "increment": "-298699/10240000000",
    "independent_group_discovery": "40958648821/40960000000",
    "independent_pooled_accuracy": "40958648821/40960000000",
    "pooled_accuracy": "40958648821/40960000000",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 3
  },
  {
    "accuracy": "1/4",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "7/16",
    "increment": null,
    "independent_group_discovery": "7/16",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/4",
    "increment": "-3/16",
    "independent_group_discovery": "1/4",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "37/64",
    "increment": null,
    "independent_group_discovery": "37/64",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "7/16",
    "increment": "-9/64",
    "independent_group_discovery": "7/16",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1/4",
    "increment": "-3/16",
    "independent_group_discovery": "1/4",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "175/256",
    "increment": null,
    "independent_group_discovery": "175/256",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "37/64",
    "increment": "-27/256",
    "independent_group_discovery": "37/64",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "7/16",
    "increment": "-9/64",
    "independent_group_discovery": "7/16",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "1/4",
    "increment": "-3/16",
    "independent_group_discovery": "1/4",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "781/1024",
    "increment": null,
    "independent_group_discovery": "781/1024",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "175/256",
    "increment": "-81/1024",
    "independent_group_discovery": "175/256",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "37/64",
    "increment": "-27/256",
    "independent_group_discovery": "37/64",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "7/16",
    "increment": "-9/64",
    "independent_group_discovery": "7/16",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1/4",
    "increment": "-3/16",
    "independent_group_discovery": "1/4",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "3367/4096",
    "increment": null,
    "independent_group_discovery": "3367/4096",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "781/1024",
    "increment": "-243/4096",
    "independent_group_discovery": "781/1024",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "175/256",
    "increment": "-81/1024",
    "independent_group_discovery": "175/256",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "37/64",
    "increment": "-27/256",
    "independent_group_discovery": "37/64",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "7/16",
    "increment": "-9/64",
    "independent_group_discovery": "7/16",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1/4",
    "increment": "-3/16",
    "independent_group_discovery": "1/4",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "14197/16384",
    "increment": null,
    "independent_group_discovery": "14197/16384",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "3367/4096",
    "increment": "-729/16384",
    "independent_group_discovery": "3367/4096",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "781/1024",
    "increment": "-243/4096",
    "independent_group_discovery": "781/1024",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "175/256",
    "increment": "-81/1024",
    "independent_group_discovery": "175/256",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "37/64",
    "increment": "-27/256",
    "independent_group_discovery": "37/64",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "7/16",
    "increment": "-9/64",
    "independent_group_discovery": "7/16",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "1/4",
    "increment": "-3/16",
    "independent_group_discovery": "1/4",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "58975/65536",
    "increment": null,
    "independent_group_discovery": "58975/65536",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "14197/16384",
    "increment": "-2187/65536",
    "independent_group_discovery": "14197/16384",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "3367/4096",
    "increment": "-729/16384",
    "independent_group_discovery": "3367/4096",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "781/1024",
    "increment": "-243/4096",
    "independent_group_discovery": "781/1024",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "175/256",
    "increment": "-81/1024",
    "independent_group_discovery": "175/256",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "37/64",
    "increment": "-27/256",
    "independent_group_discovery": "37/64",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "7/16",
    "increment": "-9/64",
    "independent_group_discovery": "7/16",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1/4",
    "increment": "-3/16",
    "independent_group_discovery": "1/4",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "5/9",
    "increment": null,
    "independent_group_discovery": "5/9",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/3",
    "increment": "-2/9",
    "independent_group_discovery": "1/3",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "19/27",
    "increment": null,
    "independent_group_discovery": "19/27",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "5/9",
    "increment": "-4/27",
    "independent_group_discovery": "5/9",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "29/81",
    "increment": "-16/81",
    "independent_group_discovery": "29/81",
    "independent_pooled_accuracy": "29/81",
    "pooled_accuracy": "29/81",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "65/81",
    "increment": null,
    "independent_group_discovery": "65/81",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "19/27",
    "increment": "-8/81",
    "independent_group_discovery": "19/27",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "139/243",
    "increment": "-32/243",
    "independent_group_discovery": "139/243",
    "independent_pooled_accuracy": "29/81",
    "pooled_accuracy": "29/81",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "277/729",
    "increment": "-140/729",
    "independent_group_discovery": "277/729",
    "independent_pooled_accuracy": "277/729",
    "pooled_accuracy": "277/729",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "211/243",
    "increment": null,
    "independent_group_discovery": "211/243",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "65/81",
    "increment": "-16/243",
    "independent_group_discovery": "65/81",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "521/729",
    "increment": "-64/729",
    "independent_group_discovery": "521/729",
    "independent_pooled_accuracy": "29/81",
    "pooled_accuracy": "29/81",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1283/2187",
    "increment": "-280/2187",
    "independent_group_discovery": "1283/2187",
    "independent_pooled_accuracy": "277/729",
    "pooled_accuracy": "277/729",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "859/2187",
    "increment": "-424/2187",
    "independent_group_discovery": "859/2187",
    "independent_pooled_accuracy": "859/2187",
    "pooled_accuracy": "859/2187",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "665/729",
    "increment": null,
    "independent_group_discovery": "665/729",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "211/243",
    "increment": "-32/729",
    "independent_group_discovery": "211/243",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "1771/2187",
    "increment": "-128/2187",
    "independent_group_discovery": "1771/2187",
    "independent_pooled_accuracy": "29/81",
    "pooled_accuracy": "29/81",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "4753/6561",
    "increment": "-560/6561",
    "independent_group_discovery": "4753/6561",
    "independent_pooled_accuracy": "277/729",
    "pooled_accuracy": "277/729",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "3905/6561",
    "increment": "-848/6561",
    "independent_group_discovery": "3905/6561",
    "independent_pooled_accuracy": "859/2187",
    "pooled_accuracy": "859/2187",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "2657/6561",
    "increment": "-416/2187",
    "independent_group_discovery": "2657/6561",
    "independent_pooled_accuracy": "2657/6561",
    "pooled_accuracy": "2657/6561",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "2059/2187",
    "increment": null,
    "independent_group_discovery": "2059/2187",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "665/729",
    "increment": "-64/2187",
    "independent_group_discovery": "665/729",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "5729/6561",
    "increment": "-256/6561",
    "independent_group_discovery": "5729/6561",
    "independent_pooled_accuracy": "29/81",
    "pooled_accuracy": "29/81",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "16067/19683",
    "increment": "-1120/19683",
    "independent_group_discovery": "16067/19683",
    "independent_pooled_accuracy": "277/729",
    "pooled_accuracy": "277/729",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "14371/19683",
    "increment": "-1696/19683",
    "independent_group_discovery": "14371/19683",
    "independent_pooled_accuracy": "859/2187",
    "pooled_accuracy": "859/2187",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "11875/19683",
    "increment": "-832/6561",
    "independent_group_discovery": "11875/19683",
    "independent_pooled_accuracy": "2657/6561",
    "pooled_accuracy": "2657/6561",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "24793/59049",
    "increment": "-10832/59049",
    "independent_group_discovery": "24793/59049",
    "independent_pooled_accuracy": "24793/59049",
    "pooled_accuracy": "24793/59049",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "6305/6561",
    "increment": null,
    "independent_group_discovery": "6305/6561",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "2059/2187",
    "increment": "-128/6561",
    "independent_group_discovery": "2059/2187",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "18019/19683",
    "increment": "-512/19683",
    "independent_group_discovery": "18019/19683",
    "independent_pooled_accuracy": "29/81",
    "pooled_accuracy": "29/81",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "51817/59049",
    "increment": "-2240/59049",
    "independent_group_discovery": "51817/59049",
    "independent_pooled_accuracy": "277/729",
    "pooled_accuracy": "277/729",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "48425/59049",
    "increment": "-3392/59049",
    "independent_group_discovery": "48425/59049",
    "independent_pooled_accuracy": "859/2187",
    "pooled_accuracy": "859/2187",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "43433/59049",
    "increment": "-1664/19683",
    "independent_group_discovery": "43433/59049",
    "independent_pooled_accuracy": "2657/6561",
    "pooled_accuracy": "2657/6561",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "108635/177147",
    "increment": "-21664/177147",
    "independent_group_discovery": "108635/177147",
    "independent_pooled_accuracy": "24793/59049",
    "pooled_accuracy": "24793/59049",
    "targets": 4
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "76619/177147",
    "increment": "-10672/59049",
    "independent_group_discovery": "76619/177147",
    "independent_pooled_accuracy": "76619/177147",
    "pooled_accuracy": "76619/177147",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "16/25",
    "increment": null,
    "independent_group_discovery": "16/25",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "2/5",
    "increment": "-6/25",
    "independent_group_discovery": "2/5",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "98/125",
    "increment": null,
    "independent_group_discovery": "98/125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "16/25",
    "increment": "-18/125",
    "independent_group_discovery": "16/25",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "56/125",
    "increment": "-24/125",
    "independent_group_discovery": "56/125",
    "independent_pooled_accuracy": "56/125",
    "pooled_accuracy": "56/125",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "544/625",
    "increment": null,
    "independent_group_discovery": "544/625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "98/125",
    "increment": "-54/625",
    "independent_group_discovery": "98/125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "418/625",
    "increment": "-72/625",
    "independent_group_discovery": "418/625",
    "independent_pooled_accuracy": "56/125",
    "pooled_accuracy": "56/125",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "304/625",
    "increment": "-114/625",
    "independent_group_discovery": "304/625",
    "independent_pooled_accuracy": "304/625",
    "pooled_accuracy": "304/625",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "2882/3125",
    "increment": null,
    "independent_group_discovery": "2882/3125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "544/625",
    "increment": "-162/3125",
    "independent_group_discovery": "544/625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "2504/3125",
    "increment": "-216/3125",
    "independent_group_discovery": "2504/3125",
    "independent_pooled_accuracy": "56/125",
    "pooled_accuracy": "56/125",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "2162/3125",
    "increment": "-342/3125",
    "independent_group_discovery": "2162/3125",
    "independent_pooled_accuracy": "304/625",
    "pooled_accuracy": "304/625",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1592/3125",
    "increment": "-114/625",
    "independent_group_discovery": "1592/3125",
    "independent_pooled_accuracy": "1592/3125",
    "pooled_accuracy": "1592/3125",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "14896/15625",
    "increment": null,
    "independent_group_discovery": "14896/15625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "2882/3125",
    "increment": "-486/15625",
    "independent_group_discovery": "2882/3125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "13762/15625",
    "increment": "-648/15625",
    "independent_group_discovery": "13762/15625",
    "independent_pooled_accuracy": "56/125",
    "pooled_accuracy": "56/125",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "12736/15625",
    "increment": "-1026/15625",
    "independent_group_discovery": "12736/15625",
    "independent_pooled_accuracy": "304/625",
    "pooled_accuracy": "304/625",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "11026/15625",
    "increment": "-342/3125",
    "independent_group_discovery": "11026/15625",
    "independent_pooled_accuracy": "1592/3125",
    "pooled_accuracy": "1592/3125",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1664/3125",
    "increment": "-2706/15625",
    "independent_group_discovery": "1664/3125",
    "independent_pooled_accuracy": "1664/3125",
    "pooled_accuracy": "1664/3125",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "75938/78125",
    "increment": null,
    "independent_group_discovery": "75938/78125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "14896/15625",
    "increment": "-1458/78125",
    "independent_group_discovery": "14896/15625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "72536/78125",
    "increment": "-1944/78125",
    "independent_group_discovery": "72536/78125",
    "independent_pooled_accuracy": "56/125",
    "pooled_accuracy": "56/125",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "69458/78125",
    "increment": "-3078/78125",
    "independent_group_discovery": "69458/78125",
    "independent_pooled_accuracy": "304/625",
    "pooled_accuracy": "304/625",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "64328/78125",
    "increment": "-1026/15625",
    "independent_group_discovery": "64328/78125",
    "independent_pooled_accuracy": "1592/3125",
    "pooled_accuracy": "1592/3125",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "11242/15625",
    "increment": "-8118/78125",
    "independent_group_discovery": "11242/15625",
    "independent_pooled_accuracy": "1664/3125",
    "pooled_accuracy": "1664/3125",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "8728/15625",
    "increment": "-2514/15625",
    "independent_group_discovery": "8728/15625",
    "independent_pooled_accuracy": "8728/15625",
    "pooled_accuracy": "8728/15625",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "384064/390625",
    "increment": null,
    "independent_group_discovery": "384064/390625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "75938/78125",
    "increment": "-4374/390625",
    "independent_group_discovery": "75938/78125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "373858/390625",
    "increment": "-5832/390625",
    "independent_group_discovery": "373858/390625",
    "independent_pooled_accuracy": "56/125",
    "pooled_accuracy": "56/125",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "364624/390625",
    "increment": "-9234/390625",
    "independent_group_discovery": "364624/390625",
    "independent_pooled_accuracy": "304/625",
    "pooled_accuracy": "304/625",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "349234/390625",
    "increment": "-3078/78125",
    "independent_group_discovery": "349234/390625",
    "independent_pooled_accuracy": "1592/3125",
    "pooled_accuracy": "1592/3125",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "64976/78125",
    "increment": "-24354/390625",
    "independent_group_discovery": "64976/78125",
    "independent_pooled_accuracy": "1664/3125",
    "pooled_accuracy": "1664/3125",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "57434/78125",
    "increment": "-7542/78125",
    "independent_group_discovery": "57434/78125",
    "independent_pooled_accuracy": "8728/15625",
    "pooled_accuracy": "8728/15625",
    "targets": 4
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "9064/15625",
    "increment": "-12114/78125",
    "independent_group_discovery": "9064/15625",
    "independent_pooled_accuracy": "9064/15625",
    "pooled_accuracy": "9064/15625",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "3/4",
    "increment": null,
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/2",
    "increment": "-1/4",
    "independent_group_discovery": "1/2",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "7/8",
    "increment": null,
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "3/4",
    "increment": "-1/8",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "7/12",
    "increment": "-1/6",
    "independent_group_discovery": "7/12",
    "independent_pooled_accuracy": "7/12",
    "pooled_accuracy": "7/12",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "15/16",
    "increment": null,
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "7/8",
    "increment": "-1/16",
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "19/24",
    "increment": "-1/12",
    "independent_group_discovery": "19/24",
    "independent_pooled_accuracy": "7/12",
    "pooled_accuracy": "7/12",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "23/36",
    "increment": "-11/72",
    "independent_group_discovery": "23/36",
    "independent_pooled_accuracy": "23/36",
    "pooled_accuracy": "23/36",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "31/32",
    "increment": null,
    "independent_group_discovery": "31/32",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "15/16",
    "increment": "-1/32",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "43/48",
    "increment": "-1/24",
    "independent_group_discovery": "43/48",
    "independent_pooled_accuracy": "7/12",
    "pooled_accuracy": "7/12",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "59/72",
    "increment": "-11/144",
    "independent_group_discovery": "59/72",
    "independent_pooled_accuracy": "23/36",
    "pooled_accuracy": "23/36",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "97/144",
    "increment": "-7/48",
    "independent_group_discovery": "97/144",
    "independent_pooled_accuracy": "97/144",
    "pooled_accuracy": "97/144",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "63/64",
    "increment": null,
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "31/32",
    "increment": "-1/64",
    "independent_group_discovery": "31/32",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "91/96",
    "increment": "-1/48",
    "independent_group_discovery": "91/96",
    "independent_pooled_accuracy": "7/12",
    "pooled_accuracy": "7/12",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "131/144",
    "increment": "-11/288",
    "independent_group_discovery": "131/144",
    "independent_pooled_accuracy": "23/36",
    "pooled_accuracy": "23/36",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "241/288",
    "increment": "-7/96",
    "independent_group_discovery": "241/288",
    "independent_pooled_accuracy": "97/144",
    "pooled_accuracy": "97/144",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "17/24",
    "increment": "-37/288",
    "independent_group_discovery": "17/24",
    "independent_pooled_accuracy": "17/24",
    "pooled_accuracy": "17/24",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "127/128",
    "increment": null,
    "independent_group_discovery": "127/128",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "63/64",
    "increment": "-1/128",
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "187/192",
    "increment": "-1/96",
    "independent_group_discovery": "187/192",
    "independent_pooled_accuracy": "7/12",
    "pooled_accuracy": "7/12",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "275/288",
    "increment": "-11/576",
    "independent_group_discovery": "275/288",
    "independent_pooled_accuracy": "23/36",
    "pooled_accuracy": "23/36",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "529/576",
    "increment": "-7/192",
    "independent_group_discovery": "529/576",
    "independent_pooled_accuracy": "97/144",
    "pooled_accuracy": "97/144",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "41/48",
    "increment": "-37/576",
    "independent_group_discovery": "41/48",
    "independent_pooled_accuracy": "17/24",
    "pooled_accuracy": "17/24",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "107/144",
    "increment": "-1/9",
    "independent_group_discovery": "107/144",
    "independent_pooled_accuracy": "107/144",
    "pooled_accuracy": "107/144",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "255/256",
    "increment": null,
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "127/128",
    "increment": "-1/256",
    "independent_group_discovery": "127/128",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "379/384",
    "increment": "-1/192",
    "independent_group_discovery": "379/384",
    "independent_pooled_accuracy": "7/12",
    "pooled_accuracy": "7/12",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "563/576",
    "increment": "-11/1152",
    "independent_group_discovery": "563/576",
    "independent_pooled_accuracy": "23/36",
    "pooled_accuracy": "23/36",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "1105/1152",
    "increment": "-7/384",
    "independent_group_discovery": "1105/1152",
    "independent_pooled_accuracy": "97/144",
    "pooled_accuracy": "97/144",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "89/96",
    "increment": "-37/1152",
    "independent_group_discovery": "89/96",
    "independent_pooled_accuracy": "17/24",
    "pooled_accuracy": "17/24",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "251/288",
    "increment": "-1/18",
    "independent_group_discovery": "251/288",
    "independent_pooled_accuracy": "107/144",
    "pooled_accuracy": "107/144",
    "targets": 4
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "499/648",
    "increment": "-263/2592",
    "independent_group_discovery": "499/648",
    "independent_pooled_accuracy": "499/648",
    "pooled_accuracy": "499/648",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "8/9",
    "increment": null,
    "independent_group_discovery": "8/9",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "2/3",
    "increment": "-2/9",
    "independent_group_discovery": "2/3",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "26/27",
    "increment": null,
    "independent_group_discovery": "26/27",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "8/9",
    "increment": "-2/27",
    "independent_group_discovery": "8/9",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "64/81",
    "increment": "-8/81",
    "independent_group_discovery": "64/81",
    "independent_pooled_accuracy": "64/81",
    "pooled_accuracy": "64/81",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "80/81",
    "increment": null,
    "independent_group_discovery": "80/81",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "26/27",
    "increment": "-2/81",
    "independent_group_discovery": "26/27",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "226/243",
    "increment": "-8/243",
    "independent_group_discovery": "226/243",
    "independent_pooled_accuracy": "64/81",
    "pooled_accuracy": "64/81",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "616/729",
    "increment": "-62/729",
    "independent_group_discovery": "616/729",
    "independent_pooled_accuracy": "616/729",
    "pooled_accuracy": "616/729",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "242/243",
    "increment": null,
    "independent_group_discovery": "242/243",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "80/81",
    "increment": "-2/243",
    "independent_group_discovery": "80/81",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "712/729",
    "increment": "-8/729",
    "independent_group_discovery": "712/729",
    "independent_pooled_accuracy": "64/81",
    "pooled_accuracy": "64/81",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "2074/2187",
    "increment": "-62/2187",
    "independent_group_discovery": "2074/2187",
    "independent_pooled_accuracy": "616/729",
    "pooled_accuracy": "616/729",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1928/2187",
    "increment": "-146/2187",
    "independent_group_discovery": "1928/2187",
    "independent_pooled_accuracy": "1928/2187",
    "pooled_accuracy": "1928/2187",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "728/729",
    "increment": null,
    "independent_group_discovery": "728/729",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "242/243",
    "increment": "-2/729",
    "independent_group_discovery": "242/243",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "2170/2187",
    "increment": "-8/2187",
    "independent_group_discovery": "2170/2187",
    "independent_pooled_accuracy": "64/81",
    "pooled_accuracy": "64/81",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "6448/6561",
    "increment": "-62/6561",
    "independent_group_discovery": "6448/6561",
    "independent_pooled_accuracy": "616/729",
    "pooled_accuracy": "616/729",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "6302/6561",
    "increment": "-146/6561",
    "independent_group_discovery": "6302/6561",
    "independent_pooled_accuracy": "1928/2187",
    "pooled_accuracy": "1928/2187",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "5984/6561",
    "increment": "-106/2187",
    "independent_group_discovery": "5984/6561",
    "independent_pooled_accuracy": "5984/6561",
    "pooled_accuracy": "5984/6561",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "2186/2187",
    "increment": null,
    "independent_group_discovery": "2186/2187",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "728/729",
    "increment": "-2/2187",
    "independent_group_discovery": "728/729",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "6544/6561",
    "increment": "-8/6561",
    "independent_group_discovery": "6544/6561",
    "independent_pooled_accuracy": "64/81",
    "pooled_accuracy": "64/81",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "19570/19683",
    "increment": "-62/19683",
    "independent_group_discovery": "19570/19683",
    "independent_pooled_accuracy": "616/729",
    "pooled_accuracy": "616/729",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "19424/19683",
    "increment": "-146/19683",
    "independent_group_discovery": "19424/19683",
    "independent_pooled_accuracy": "1928/2187",
    "pooled_accuracy": "1928/2187",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "19106/19683",
    "increment": "-106/6561",
    "independent_group_discovery": "19106/19683",
    "independent_pooled_accuracy": "5984/6561",
    "pooled_accuracy": "5984/6561",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "55256/59049",
    "increment": "-2062/59049",
    "independent_group_discovery": "55256/59049",
    "independent_pooled_accuracy": "55256/59049",
    "pooled_accuracy": "55256/59049",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "6560/6561",
    "increment": null,
    "independent_group_discovery": "6560/6561",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "2186/2187",
    "increment": "-2/6561",
    "independent_group_discovery": "2186/2187",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "19666/19683",
    "increment": "-8/19683",
    "independent_group_discovery": "19666/19683",
    "independent_pooled_accuracy": "64/81",
    "pooled_accuracy": "64/81",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "58936/59049",
    "increment": "-62/59049",
    "independent_group_discovery": "58936/59049",
    "independent_pooled_accuracy": "616/729",
    "pooled_accuracy": "616/729",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "58790/59049",
    "increment": "-146/59049",
    "independent_group_discovery": "58790/59049",
    "independent_pooled_accuracy": "1928/2187",
    "pooled_accuracy": "1928/2187",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "58472/59049",
    "increment": "-106/19683",
    "independent_group_discovery": "58472/59049",
    "independent_pooled_accuracy": "5984/6561",
    "pooled_accuracy": "5984/6561",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "173354/177147",
    "increment": "-2062/177147",
    "independent_group_discovery": "173354/177147",
    "independent_pooled_accuracy": "55256/59049",
    "pooled_accuracy": "55256/59049",
    "targets": 4
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "168568/177147",
    "increment": "-4786/177147",
    "independent_group_discovery": "168568/177147",
    "independent_pooled_accuracy": "168568/177147",
    "pooled_accuracy": "168568/177147",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "15/16",
    "increment": null,
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "3/4",
    "increment": "-3/16",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "63/64",
    "increment": null,
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "15/16",
    "increment": "-3/64",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "7/8",
    "increment": "-1/16",
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "7/8",
    "pooled_accuracy": "7/8",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "255/256",
    "increment": null,
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "63/64",
    "increment": "-3/256",
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "31/32",
    "increment": "-1/64",
    "independent_group_discovery": "31/32",
    "independent_pooled_accuracy": "7/8",
    "pooled_accuracy": "7/8",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "11/12",
    "increment": "-5/96",
    "independent_group_discovery": "11/12",
    "independent_pooled_accuracy": "11/12",
    "pooled_accuracy": "11/12",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "1023/1024",
    "increment": null,
    "independent_group_discovery": "1023/1024",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "255/256",
    "increment": "-3/1024",
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "127/128",
    "increment": "-1/256",
    "independent_group_discovery": "127/128",
    "independent_pooled_accuracy": "7/8",
    "pooled_accuracy": "7/8",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "47/48",
    "increment": "-5/384",
    "independent_group_discovery": "47/48",
    "independent_pooled_accuracy": "11/12",
    "pooled_accuracy": "11/12",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "121/128",
    "increment": "-13/384",
    "independent_group_discovery": "121/128",
    "independent_pooled_accuracy": "121/128",
    "pooled_accuracy": "121/128",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "4095/4096",
    "increment": null,
    "independent_group_discovery": "4095/4096",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "1023/1024",
    "increment": "-3/4096",
    "independent_group_discovery": "1023/1024",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "511/512",
    "increment": "-1/1024",
    "independent_group_discovery": "511/512",
    "independent_pooled_accuracy": "7/8",
    "pooled_accuracy": "7/8",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "191/192",
    "increment": "-5/1536",
    "independent_group_discovery": "191/192",
    "independent_pooled_accuracy": "11/12",
    "pooled_accuracy": "11/12",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "505/512",
    "increment": "-13/1536",
    "independent_group_discovery": "505/512",
    "independent_pooled_accuracy": "121/128",
    "pooled_accuracy": "121/128",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "247/256",
    "increment": "-11/512",
    "independent_group_discovery": "247/256",
    "independent_pooled_accuracy": "247/256",
    "pooled_accuracy": "247/256",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "16383/16384",
    "increment": null,
    "independent_group_discovery": "16383/16384",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "4095/4096",
    "increment": "-3/16384",
    "independent_group_discovery": "4095/4096",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "2047/2048",
    "increment": "-1/4096",
    "independent_group_discovery": "2047/2048",
    "independent_pooled_accuracy": "7/8",
    "pooled_accuracy": "7/8",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "767/768",
    "increment": "-5/6144",
    "independent_group_discovery": "767/768",
    "independent_pooled_accuracy": "11/12",
    "pooled_accuracy": "11/12",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "2041/2048",
    "increment": "-13/6144",
    "independent_group_discovery": "2041/2048",
    "independent_pooled_accuracy": "121/128",
    "pooled_accuracy": "121/128",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "1015/1024",
    "increment": "-11/2048",
    "independent_group_discovery": "1015/1024",
    "independent_pooled_accuracy": "247/256",
    "pooled_accuracy": "247/256",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "751/768",
    "increment": "-41/3072",
    "independent_group_discovery": "751/768",
    "independent_pooled_accuracy": "751/768",
    "pooled_accuracy": "751/768",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "65535/65536",
    "increment": null,
    "independent_group_discovery": "65535/65536",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "16383/16384",
    "increment": "-3/65536",
    "independent_group_discovery": "16383/16384",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "8191/8192",
    "increment": "-1/16384",
    "independent_group_discovery": "8191/8192",
    "independent_pooled_accuracy": "7/8",
    "pooled_accuracy": "7/8",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "3071/3072",
    "increment": "-5/24576",
    "independent_group_discovery": "3071/3072",
    "independent_pooled_accuracy": "11/12",
    "pooled_accuracy": "11/12",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "8185/8192",
    "increment": "-13/24576",
    "independent_group_discovery": "8185/8192",
    "independent_pooled_accuracy": "121/128",
    "pooled_accuracy": "121/128",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "4087/4096",
    "increment": "-11/8192",
    "independent_group_discovery": "4087/4096",
    "independent_pooled_accuracy": "247/256",
    "pooled_accuracy": "247/256",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "3055/3072",
    "increment": "-41/12288",
    "independent_group_discovery": "3055/3072",
    "independent_pooled_accuracy": "751/768",
    "pooled_accuracy": "751/768",
    "targets": 4
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "4541/4608",
    "increment": "-83/9216",
    "independent_group_discovery": "4541/4608",
    "independent_pooled_accuracy": "4541/4608",
    "pooled_accuracy": "4541/4608",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "35/36",
    "increment": null,
    "independent_group_discovery": "35/36",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "5/6",
    "increment": "-5/36",
    "independent_group_discovery": "5/6",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "215/216",
    "increment": null,
    "independent_group_discovery": "215/216",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "35/36",
    "increment": "-5/216",
    "independent_group_discovery": "35/36",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "305/324",
    "increment": "-5/162",
    "independent_group_discovery": "305/324",
    "independent_pooled_accuracy": "305/324",
    "pooled_accuracy": "305/324",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "1295/1296",
    "increment": null,
    "independent_group_discovery": "1295/1296",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "215/216",
    "increment": "-5/1296",
    "independent_group_discovery": "215/216",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "1925/1944",
    "increment": "-5/972",
    "independent_group_discovery": "1925/1944",
    "independent_pooled_accuracy": "305/324",
    "pooled_accuracy": "305/324",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "2815/2916",
    "increment": "-145/5832",
    "independent_group_discovery": "2815/2916",
    "independent_pooled_accuracy": "2815/2916",
    "pooled_accuracy": "2815/2916",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "7775/7776",
    "increment": null,
    "independent_group_discovery": "7775/7776",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "1295/1296",
    "increment": "-5/7776",
    "independent_group_discovery": "1295/1296",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "11645/11664",
    "increment": "-5/5832",
    "independent_group_discovery": "11645/11664",
    "independent_pooled_accuracy": "305/324",
    "pooled_accuracy": "305/324",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "17395/17496",
    "increment": "-145/34992",
    "independent_group_discovery": "17395/17496",
    "independent_pooled_accuracy": "2815/2916",
    "pooled_accuracy": "2815/2916",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "34375/34992",
    "increment": "-415/34992",
    "independent_group_discovery": "34375/34992",
    "independent_pooled_accuracy": "34375/34992",
    "pooled_accuracy": "34375/34992",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "46655/46656",
    "increment": null,
    "independent_group_discovery": "46655/46656",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "7775/7776",
    "increment": "-5/46656",
    "independent_group_discovery": "7775/7776",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "69965/69984",
    "increment": "-5/34992",
    "independent_group_discovery": "69965/69984",
    "independent_pooled_accuracy": "305/324",
    "pooled_accuracy": "305/324",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "104875/104976",
    "increment": "-145/209952",
    "independent_group_discovery": "104875/104976",
    "independent_pooled_accuracy": "2815/2916",
    "pooled_accuracy": "2815/2916",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "209335/209952",
    "increment": "-415/209952",
    "independent_group_discovery": "209335/209952",
    "independent_pooled_accuracy": "34375/34992",
    "pooled_accuracy": "34375/34992",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "6500/6561",
    "increment": "-445/69984",
    "independent_group_discovery": "6500/6561",
    "independent_pooled_accuracy": "6500/6561",
    "pooled_accuracy": "6500/6561",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "279935/279936",
    "increment": null,
    "independent_group_discovery": "279935/279936",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "46655/46656",
    "increment": "-5/279936",
    "independent_group_discovery": "46655/46656",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "419885/419904",
    "increment": "-5/209952",
    "independent_group_discovery": "419885/419904",
    "independent_pooled_accuracy": "305/324",
    "pooled_accuracy": "305/324",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "629755/629856",
    "increment": "-145/1259712",
    "independent_group_discovery": "629755/629856",
    "independent_pooled_accuracy": "2815/2916",
    "pooled_accuracy": "2815/2916",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "1259095/1259712",
    "increment": "-415/1259712",
    "independent_group_discovery": "1259095/1259712",
    "independent_pooled_accuracy": "34375/34992",
    "pooled_accuracy": "34375/34992",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "39305/39366",
    "increment": "-445/419904",
    "independent_group_discovery": "39305/39366",
    "independent_pooled_accuracy": "6500/6561",
    "pooled_accuracy": "6500/6561",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "940375/944784",
    "increment": "-2945/944784",
    "independent_group_discovery": "940375/944784",
    "independent_pooled_accuracy": "940375/944784",
    "pooled_accuracy": "940375/944784",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "1679615/1679616",
    "increment": null,
    "independent_group_discovery": "1679615/1679616",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "279935/279936",
    "increment": "-5/1679616",
    "independent_group_discovery": "279935/279936",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "2519405/2519424",
    "increment": "-5/1259712",
    "independent_group_discovery": "2519405/2519424",
    "independent_pooled_accuracy": "305/324",
    "pooled_accuracy": "305/324",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "3779035/3779136",
    "increment": "-145/7558272",
    "independent_group_discovery": "3779035/3779136",
    "independent_pooled_accuracy": "2815/2916",
    "pooled_accuracy": "2815/2916",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "7557655/7558272",
    "increment": "-415/7558272",
    "independent_group_discovery": "7557655/7558272",
    "independent_pooled_accuracy": "34375/34992",
    "pooled_accuracy": "34375/34992",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "236135/236196",
    "increment": "-445/2519424",
    "independent_group_discovery": "236135/236196",
    "independent_pooled_accuracy": "6500/6561",
    "pooled_accuracy": "6500/6561",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "5664295/5668704",
    "increment": "-2945/5668704",
    "independent_group_discovery": "5664295/5668704",
    "independent_pooled_accuracy": "940375/944784",
    "pooled_accuracy": "940375/944784",
    "targets": 4
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1413625/1417176",
    "increment": "-3265/1889568",
    "independent_group_discovery": "1413625/1417176",
    "independent_pooled_accuracy": "1413625/1417176",
    "pooled_accuracy": "1413625/1417176",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "99/100",
    "increment": null,
    "independent_group_discovery": "99/100",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "9/10",
    "increment": "-9/100",
    "independent_group_discovery": "9/10",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "999/1000",
    "increment": null,
    "independent_group_discovery": "999/1000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "99/100",
    "increment": "-9/1000",
    "independent_group_discovery": "99/100",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "489/500",
    "increment": "-3/250",
    "independent_group_discovery": "489/500",
    "independent_pooled_accuracy": "489/500",
    "pooled_accuracy": "489/500",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "9999/10000",
    "increment": null,
    "independent_group_discovery": "9999/10000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "999/1000",
    "increment": "-9/10000",
    "independent_group_discovery": "999/1000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "4989/5000",
    "increment": "-3/2500",
    "independent_group_discovery": "4989/5000",
    "independent_pooled_accuracy": "489/500",
    "pooled_accuracy": "489/500",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "2471/2500",
    "increment": "-47/5000",
    "independent_group_discovery": "2471/2500",
    "independent_pooled_accuracy": "2471/2500",
    "pooled_accuracy": "2471/2500",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "99999/100000",
    "increment": null,
    "independent_group_discovery": "99999/100000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "9999/10000",
    "increment": "-9/100000",
    "independent_group_discovery": "9999/10000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "49989/50000",
    "increment": "-3/25000",
    "independent_group_discovery": "49989/50000",
    "independent_pooled_accuracy": "489/500",
    "pooled_accuracy": "489/500",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "24971/25000",
    "increment": "-47/50000",
    "independent_group_discovery": "24971/25000",
    "independent_pooled_accuracy": "2471/2500",
    "pooled_accuracy": "2471/2500",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "49797/50000",
    "increment": "-29/10000",
    "independent_group_discovery": "49797/50000",
    "independent_pooled_accuracy": "49797/50000",
    "pooled_accuracy": "49797/50000",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "999999/1000000",
    "increment": null,
    "independent_group_discovery": "999999/1000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "99999/100000",
    "increment": "-9/1000000",
    "independent_group_discovery": "99999/100000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "499989/500000",
    "increment": "-3/250000",
    "independent_group_discovery": "499989/500000",
    "independent_pooled_accuracy": "489/500",
    "pooled_accuracy": "489/500",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "249971/250000",
    "increment": "-47/500000",
    "independent_group_discovery": "249971/250000",
    "independent_pooled_accuracy": "2471/2500",
    "pooled_accuracy": "2471/2500",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "499797/500000",
    "increment": "-29/100000",
    "independent_group_discovery": "499797/500000",
    "independent_pooled_accuracy": "49797/50000",
    "pooled_accuracy": "49797/50000",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "24957/25000",
    "increment": "-657/500000",
    "independent_group_discovery": "24957/25000",
    "independent_pooled_accuracy": "24957/25000",
    "pooled_accuracy": "24957/25000",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "9999999/10000000",
    "increment": null,
    "independent_group_discovery": "9999999/10000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "999999/1000000",
    "increment": "-9/10000000",
    "independent_group_discovery": "999999/1000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "4999989/5000000",
    "increment": "-3/2500000",
    "independent_group_discovery": "4999989/5000000",
    "independent_pooled_accuracy": "489/500",
    "pooled_accuracy": "489/500",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "2499971/2500000",
    "increment": "-47/5000000",
    "independent_group_discovery": "2499971/2500000",
    "independent_pooled_accuracy": "2471/2500",
    "pooled_accuracy": "2471/2500",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "4999797/5000000",
    "increment": "-29/1000000",
    "independent_group_discovery": "4999797/5000000",
    "independent_pooled_accuracy": "49797/50000",
    "pooled_accuracy": "49797/50000",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "249957/250000",
    "increment": "-657/5000000",
    "independent_group_discovery": "249957/250000",
    "independent_pooled_accuracy": "24957/25000",
    "pooled_accuracy": "24957/25000",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "249843/250000",
    "increment": "-57/125000",
    "independent_group_discovery": "249843/250000",
    "independent_pooled_accuracy": "249843/250000",
    "pooled_accuracy": "249843/250000",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "99999999/100000000",
    "increment": null,
    "independent_group_discovery": "99999999/100000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "9999999/10000000",
    "increment": "-9/100000000",
    "independent_group_discovery": "9999999/10000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "49999989/50000000",
    "increment": "-3/25000000",
    "independent_group_discovery": "49999989/50000000",
    "independent_pooled_accuracy": "489/500",
    "pooled_accuracy": "489/500",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "24999971/25000000",
    "increment": "-47/50000000",
    "independent_group_discovery": "24999971/25000000",
    "independent_pooled_accuracy": "2471/2500",
    "pooled_accuracy": "2471/2500",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "49999797/50000000",
    "increment": "-29/10000000",
    "independent_group_discovery": "49999797/50000000",
    "independent_pooled_accuracy": "49797/50000",
    "pooled_accuracy": "49797/50000",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "2499957/2500000",
    "increment": "-657/50000000",
    "independent_group_discovery": "2499957/2500000",
    "independent_pooled_accuracy": "24957/25000",
    "pooled_accuracy": "24957/25000",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "2499843/2500000",
    "increment": "-57/1250000",
    "independent_group_discovery": "2499843/2500000",
    "independent_pooled_accuracy": "249843/250000",
    "pooled_accuracy": "249843/250000",
    "targets": 4
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "124967/125000",
    "increment": "-503/2500000",
    "independent_group_discovery": "124967/125000",
    "independent_pooled_accuracy": "124967/125000",
    "pooled_accuracy": "124967/125000",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "399/400",
    "increment": null,
    "independent_group_discovery": "399/400",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "19/20",
    "increment": "-19/400",
    "independent_group_discovery": "19/20",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "7999/8000",
    "increment": null,
    "independent_group_discovery": "7999/8000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "399/400",
    "increment": "-19/8000",
    "independent_group_discovery": "399/400",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "2983/3000",
    "increment": "-19/6000",
    "independent_group_discovery": "2983/3000",
    "independent_pooled_accuracy": "2983/3000",
    "pooled_accuracy": "2983/3000",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "159999/160000",
    "increment": null,
    "independent_group_discovery": "159999/160000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "7999/8000",
    "increment": "-19/160000",
    "independent_group_discovery": "7999/8000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "59983/60000",
    "increment": "-19/120000",
    "independent_group_discovery": "59983/60000",
    "independent_pooled_accuracy": "2983/3000",
    "pooled_accuracy": "2983/3000",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "22439/22500",
    "increment": "-437/180000",
    "independent_group_discovery": "22439/22500",
    "independent_pooled_accuracy": "22439/22500",
    "pooled_accuracy": "22439/22500",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "3199999/3200000",
    "increment": null,
    "independent_group_discovery": "3199999/3200000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "159999/160000",
    "increment": "-19/3200000",
    "independent_group_discovery": "159999/160000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "1199983/1200000",
    "increment": "-19/2400000",
    "independent_group_discovery": "1199983/1200000",
    "independent_pooled_accuracy": "2983/3000",
    "pooled_accuracy": "2983/3000",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "449939/450000",
    "increment": "-437/3600000",
    "independent_group_discovery": "449939/450000",
    "independent_pooled_accuracy": "22439/22500",
    "pooled_accuracy": "22439/22500",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "3598087/3600000",
    "increment": "-19/48000",
    "independent_group_discovery": "3598087/3600000",
    "independent_pooled_accuracy": "3598087/3600000",
    "pooled_accuracy": "3598087/3600000",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "63999999/64000000",
    "increment": null,
    "independent_group_discovery": "63999999/64000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "3199999/3200000",
    "increment": "-19/64000000",
    "independent_group_discovery": "3199999/3200000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "23999983/24000000",
    "increment": "-19/48000000",
    "independent_group_discovery": "23999983/24000000",
    "independent_pooled_accuracy": "2983/3000",
    "pooled_accuracy": "2983/3000",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "8999939/9000000",
    "increment": "-437/72000000",
    "independent_group_discovery": "8999939/9000000",
    "independent_pooled_accuracy": "22439/22500",
    "pooled_accuracy": "22439/22500",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "71998087/72000000",
    "increment": "-19/960000",
    "independent_group_discovery": "71998087/72000000",
    "independent_pooled_accuracy": "3598087/3600000",
    "pooled_accuracy": "3598087/3600000",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "2399567/2400000",
    "increment": "-11077/72000000",
    "independent_group_discovery": "2399567/2400000",
    "independent_pooled_accuracy": "2399567/2400000",
    "pooled_accuracy": "2399567/2400000",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "1279999999/1280000000",
    "increment": null,
    "independent_group_discovery": "1279999999/1280000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "63999999/64000000",
    "increment": "-19/1280000000",
    "independent_group_discovery": "63999999/64000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "479999983/480000000",
    "increment": "-19/960000000",
    "independent_group_discovery": "479999983/480000000",
    "independent_pooled_accuracy": "2983/3000",
    "pooled_accuracy": "2983/3000",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "179999939/180000000",
    "increment": "-437/1440000000",
    "independent_group_discovery": "179999939/180000000",
    "independent_pooled_accuracy": "22439/22500",
    "pooled_accuracy": "22439/22500",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "1439998087/1440000000",
    "increment": "-19/19200000",
    "independent_group_discovery": "1439998087/1440000000",
    "independent_pooled_accuracy": "3598087/3600000",
    "pooled_accuracy": "3598087/3600000",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "47999567/48000000",
    "increment": "-11077/1440000000",
    "independent_group_discovery": "47999567/48000000",
    "independent_pooled_accuracy": "2399567/2400000",
    "pooled_accuracy": "2399567/2400000",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "35998559/36000000",
    "increment": "-893/28800000",
    "independent_group_discovery": "35998559/36000000",
    "independent_pooled_accuracy": "35998559/36000000",
    "pooled_accuracy": "35998559/36000000",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "25599999999/25600000000",
    "increment": null,
    "independent_group_discovery": "25599999999/25600000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "1279999999/1280000000",
    "increment": "-19/25600000000",
    "independent_group_discovery": "1279999999/1280000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "9599999983/9600000000",
    "increment": "-19/19200000000",
    "independent_group_discovery": "9599999983/9600000000",
    "independent_pooled_accuracy": "2983/3000",
    "pooled_accuracy": "2983/3000",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "3599999939/3600000000",
    "increment": "-437/28800000000",
    "independent_group_discovery": "3599999939/3600000000",
    "independent_pooled_accuracy": "22439/22500",
    "pooled_accuracy": "22439/22500",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "28799998087/28800000000",
    "increment": "-19/384000000",
    "independent_group_discovery": "28799998087/28800000000",
    "independent_pooled_accuracy": "3598087/3600000",
    "pooled_accuracy": "3598087/3600000",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "959999567/960000000",
    "increment": "-11077/28800000000",
    "independent_group_discovery": "959999567/960000000",
    "independent_pooled_accuracy": "2399567/2400000",
    "pooled_accuracy": "2399567/2400000",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "719998559/720000000",
    "increment": "-893/576000000",
    "independent_group_discovery": "719998559/720000000",
    "independent_pooled_accuracy": "35998559/36000000",
    "pooled_accuracy": "35998559/36000000",
    "targets": 4
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "647991751/648000000",
    "increment": "-69521/6480000000",
    "independent_group_discovery": "647991751/648000000",
    "independent_pooled_accuracy": "647991751/648000000",
    "pooled_accuracy": "647991751/648000000",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 4
  },
  {
    "accuracy": "1/5",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "9/25",
    "increment": null,
    "independent_group_discovery": "9/25",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/5",
    "increment": "-4/25",
    "independent_group_discovery": "1/5",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "61/125",
    "increment": null,
    "independent_group_discovery": "61/125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "9/25",
    "increment": "-16/125",
    "independent_group_discovery": "9/25",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1/5",
    "increment": "-4/25",
    "independent_group_discovery": "1/5",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "369/625",
    "increment": null,
    "independent_group_discovery": "369/625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "61/125",
    "increment": "-64/625",
    "independent_group_discovery": "61/125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "9/25",
    "increment": "-16/125",
    "independent_group_discovery": "9/25",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "1/5",
    "increment": "-4/25",
    "independent_group_discovery": "1/5",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "2101/3125",
    "increment": null,
    "independent_group_discovery": "2101/3125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "369/625",
    "increment": "-256/3125",
    "independent_group_discovery": "369/625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "61/125",
    "increment": "-64/625",
    "independent_group_discovery": "61/125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "9/25",
    "increment": "-16/125",
    "independent_group_discovery": "9/25",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1/5",
    "increment": "-4/25",
    "independent_group_discovery": "1/5",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "11529/15625",
    "increment": null,
    "independent_group_discovery": "11529/15625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "2101/3125",
    "increment": "-1024/15625",
    "independent_group_discovery": "2101/3125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "369/625",
    "increment": "-256/3125",
    "independent_group_discovery": "369/625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "61/125",
    "increment": "-64/625",
    "independent_group_discovery": "61/125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "9/25",
    "increment": "-16/125",
    "independent_group_discovery": "9/25",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1/5",
    "increment": "-4/25",
    "independent_group_discovery": "1/5",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "61741/78125",
    "increment": null,
    "independent_group_discovery": "61741/78125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "11529/15625",
    "increment": "-4096/78125",
    "independent_group_discovery": "11529/15625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "2101/3125",
    "increment": "-1024/15625",
    "independent_group_discovery": "2101/3125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "369/625",
    "increment": "-256/3125",
    "independent_group_discovery": "369/625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "61/125",
    "increment": "-64/625",
    "independent_group_discovery": "61/125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "9/25",
    "increment": "-16/125",
    "independent_group_discovery": "9/25",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "1/5",
    "increment": "-4/25",
    "independent_group_discovery": "1/5",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "325089/390625",
    "increment": null,
    "independent_group_discovery": "325089/390625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "61741/78125",
    "increment": "-16384/390625",
    "independent_group_discovery": "61741/78125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "11529/15625",
    "increment": "-4096/78125",
    "independent_group_discovery": "11529/15625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "2101/3125",
    "increment": "-1024/15625",
    "independent_group_discovery": "2101/3125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "369/625",
    "increment": "-256/3125",
    "independent_group_discovery": "369/625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "61/125",
    "increment": "-64/625",
    "independent_group_discovery": "61/125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "9/25",
    "increment": "-16/125",
    "independent_group_discovery": "9/25",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1/5",
    "increment": "-4/25",
    "independent_group_discovery": "1/5",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "7/16",
    "increment": null,
    "independent_group_discovery": "7/16",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/4",
    "increment": "-3/16",
    "independent_group_discovery": "1/4",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "37/64",
    "increment": null,
    "independent_group_discovery": "37/64",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "7/16",
    "increment": "-9/64",
    "independent_group_discovery": "7/16",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "67/256",
    "increment": "-45/256",
    "independent_group_discovery": "67/256",
    "independent_pooled_accuracy": "67/256",
    "pooled_accuracy": "67/256",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "175/256",
    "increment": null,
    "independent_group_discovery": "175/256",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "37/64",
    "increment": "-27/256",
    "independent_group_discovery": "37/64",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "457/1024",
    "increment": "-135/1024",
    "independent_group_discovery": "457/1024",
    "independent_pooled_accuracy": "67/256",
    "pooled_accuracy": "67/256",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "563/2048",
    "increment": "-351/2048",
    "independent_group_discovery": "563/2048",
    "independent_pooled_accuracy": "563/2048",
    "pooled_accuracy": "563/2048",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "781/1024",
    "increment": null,
    "independent_group_discovery": "781/1024",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "175/256",
    "increment": "-81/1024",
    "independent_group_discovery": "175/256",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "2395/4096",
    "increment": "-405/4096",
    "independent_group_discovery": "2395/4096",
    "independent_pooled_accuracy": "67/256",
    "pooled_accuracy": "67/256",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "3737/8192",
    "increment": "-1053/8192",
    "independent_group_discovery": "3737/8192",
    "independent_pooled_accuracy": "563/2048",
    "pooled_accuracy": "563/2048",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "9305/32768",
    "increment": "-5643/32768",
    "independent_group_discovery": "9305/32768",
    "independent_pooled_accuracy": "9305/32768",
    "pooled_accuracy": "9305/32768",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "3367/4096",
    "increment": null,
    "independent_group_discovery": "3367/4096",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "781/1024",
    "increment": "-243/4096",
    "independent_group_discovery": "781/1024",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "11281/16384",
    "increment": "-1215/16384",
    "independent_group_discovery": "11281/16384",
    "independent_pooled_accuracy": "67/256",
    "pooled_accuracy": "67/256",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "19403/32768",
    "increment": "-3159/32768",
    "independent_group_discovery": "19403/32768",
    "independent_pooled_accuracy": "563/2048",
    "pooled_accuracy": "563/2048",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "60683/131072",
    "increment": "-16929/131072",
    "independent_group_discovery": "60683/131072",
    "independent_pooled_accuracy": "9305/32768",
    "pooled_accuracy": "9305/32768",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "76141/262144",
    "increment": "-45225/262144",
    "independent_group_discovery": "76141/262144",
    "independent_pooled_accuracy": "76141/262144",
    "pooled_accuracy": "76141/262144",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "14197/16384",
    "increment": null,
    "independent_group_discovery": "14197/16384",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "3367/4096",
    "increment": "-729/16384",
    "independent_group_discovery": "3367/4096",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "50227/65536",
    "increment": "-3645/65536",
    "independent_group_discovery": "50227/65536",
    "independent_pooled_accuracy": "67/256",
    "pooled_accuracy": "67/256",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "90977/131072",
    "increment": "-9477/131072",
    "independent_group_discovery": "90977/131072",
    "independent_pooled_accuracy": "563/2048",
    "pooled_accuracy": "563/2048",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "313121/524288",
    "increment": "-50787/524288",
    "independent_group_discovery": "313121/524288",
    "independent_pooled_accuracy": "9305/32768",
    "pooled_accuracy": "9305/32768",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "490567/1048576",
    "increment": "-135675/1048576",
    "independent_group_discovery": "490567/1048576",
    "independent_pooled_accuracy": "76141/262144",
    "pooled_accuracy": "76141/262144",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "78031/262144",
    "increment": "-178443/1048576",
    "independent_group_discovery": "78031/262144",
    "independent_pooled_accuracy": "78031/262144",
    "pooled_accuracy": "78031/262144",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "58975/65536",
    "increment": null,
    "independent_group_discovery": "58975/65536",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "14197/16384",
    "increment": "-2187/65536",
    "independent_group_discovery": "14197/16384",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "216217/262144",
    "increment": "-10935/262144",
    "independent_group_discovery": "216217/262144",
    "independent_pooled_accuracy": "67/256",
    "pooled_accuracy": "67/256",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "404003/524288",
    "increment": "-28431/524288",
    "independent_group_discovery": "404003/524288",
    "independent_pooled_accuracy": "563/2048",
    "pooled_accuracy": "563/2048",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "1463651/2097152",
    "increment": "-152361/2097152",
    "independent_group_discovery": "1463651/2097152",
    "independent_pooled_accuracy": "9305/32768",
    "pooled_accuracy": "9305/32768",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "2520277/4194304",
    "increment": "-407025/4194304",
    "independent_group_discovery": "2520277/4194304",
    "independent_pooled_accuracy": "76141/262144",
    "pooled_accuracy": "76141/262144",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "496237/1048576",
    "increment": "-535329/4194304",
    "independent_group_discovery": "496237/1048576",
    "independent_pooled_accuracy": "78031/262144",
    "pooled_accuracy": "78031/262144",
    "targets": 5
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "10251623/33554432",
    "increment": "-5627961/33554432",
    "independent_group_discovery": "10251623/33554432",
    "independent_pooled_accuracy": "10251623/33554432",
    "pooled_accuracy": "10251623/33554432",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "5/9",
    "increment": null,
    "independent_group_discovery": "5/9",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/3",
    "increment": "-2/9",
    "independent_group_discovery": "1/3",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "19/27",
    "increment": null,
    "independent_group_discovery": "19/27",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "5/9",
    "increment": "-4/27",
    "independent_group_discovery": "5/9",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "10/27",
    "increment": "-5/27",
    "independent_group_discovery": "10/27",
    "independent_pooled_accuracy": "10/27",
    "pooled_accuracy": "10/27",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "65/81",
    "increment": null,
    "independent_group_discovery": "65/81",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "19/27",
    "increment": "-8/81",
    "independent_group_discovery": "19/27",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "47/81",
    "increment": "-10/81",
    "independent_group_discovery": "47/81",
    "independent_pooled_accuracy": "10/27",
    "pooled_accuracy": "10/27",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "11/27",
    "increment": "-14/81",
    "independent_group_discovery": "11/27",
    "independent_pooled_accuracy": "11/27",
    "pooled_accuracy": "11/27",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "211/243",
    "increment": null,
    "independent_group_discovery": "211/243",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "65/81",
    "increment": "-16/243",
    "independent_group_discovery": "65/81",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "175/243",
    "increment": "-20/243",
    "independent_group_discovery": "175/243",
    "independent_pooled_accuracy": "10/27",
    "pooled_accuracy": "10/27",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "49/81",
    "increment": "-28/243",
    "independent_group_discovery": "49/81",
    "independent_pooled_accuracy": "11/27",
    "pooled_accuracy": "11/27",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "35/81",
    "increment": "-14/81",
    "independent_group_discovery": "35/81",
    "independent_pooled_accuracy": "35/81",
    "pooled_accuracy": "35/81",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "665/729",
    "increment": null,
    "independent_group_discovery": "665/729",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "211/243",
    "increment": "-32/729",
    "independent_group_discovery": "211/243",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "593/729",
    "increment": "-40/729",
    "independent_group_discovery": "593/729",
    "independent_pooled_accuracy": "10/27",
    "pooled_accuracy": "10/27",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "179/243",
    "increment": "-56/729",
    "independent_group_discovery": "179/243",
    "independent_pooled_accuracy": "11/27",
    "pooled_accuracy": "11/27",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "151/243",
    "increment": "-28/243",
    "independent_group_discovery": "151/243",
    "independent_pooled_accuracy": "35/81",
    "pooled_accuracy": "35/81",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "439/972",
    "increment": "-55/324",
    "independent_group_discovery": "439/972",
    "independent_pooled_accuracy": "439/972",
    "pooled_accuracy": "439/972",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "2059/2187",
    "increment": null,
    "independent_group_discovery": "2059/2187",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "665/729",
    "increment": "-64/2187",
    "independent_group_discovery": "665/729",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "1915/2187",
    "increment": "-80/2187",
    "independent_group_discovery": "1915/2187",
    "independent_pooled_accuracy": "10/27",
    "pooled_accuracy": "10/27",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "601/729",
    "increment": "-112/2187",
    "independent_group_discovery": "601/729",
    "independent_pooled_accuracy": "11/27",
    "pooled_accuracy": "11/27",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "545/729",
    "increment": "-56/729",
    "independent_group_discovery": "545/729",
    "independent_pooled_accuracy": "35/81",
    "pooled_accuracy": "35/81",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "925/1458",
    "increment": "-55/486",
    "independent_group_discovery": "925/1458",
    "independent_pooled_accuracy": "439/972",
    "pooled_accuracy": "439/972",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "4141/8748",
    "increment": "-1409/8748",
    "independent_group_discovery": "4141/8748",
    "independent_pooled_accuracy": "4141/8748",
    "pooled_accuracy": "4141/8748",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "6305/6561",
    "increment": null,
    "independent_group_discovery": "6305/6561",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "2059/2187",
    "increment": "-128/6561",
    "independent_group_discovery": "2059/2187",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "6017/6561",
    "increment": "-160/6561",
    "independent_group_discovery": "6017/6561",
    "independent_pooled_accuracy": "10/27",
    "pooled_accuracy": "10/27",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "1931/2187",
    "increment": "-224/6561",
    "independent_group_discovery": "1931/2187",
    "independent_pooled_accuracy": "11/27",
    "pooled_accuracy": "11/27",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "1819/2187",
    "increment": "-112/2187",
    "independent_group_discovery": "1819/2187",
    "independent_pooled_accuracy": "35/81",
    "pooled_accuracy": "35/81",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1654/2187",
    "increment": "-55/729",
    "independent_group_discovery": "1654/2187",
    "independent_pooled_accuracy": "439/972",
    "pooled_accuracy": "439/972",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "8515/13122",
    "increment": "-1409/13122",
    "independent_group_discovery": "8515/13122",
    "independent_pooled_accuracy": "4141/8748",
    "pooled_accuracy": "4141/8748",
    "targets": 5
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "107/216",
    "increment": "-8059/52488",
    "independent_group_discovery": "107/216",
    "independent_pooled_accuracy": "107/216",
    "pooled_accuracy": "107/216",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "16/25",
    "increment": null,
    "independent_group_discovery": "16/25",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "2/5",
    "increment": "-6/25",
    "independent_group_discovery": "2/5",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "98/125",
    "increment": null,
    "independent_group_discovery": "98/125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "16/25",
    "increment": "-18/125",
    "independent_group_discovery": "16/25",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "23/50",
    "increment": "-9/50",
    "independent_group_discovery": "23/50",
    "independent_pooled_accuracy": "23/50",
    "pooled_accuracy": "23/50",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "544/625",
    "increment": null,
    "independent_group_discovery": "544/625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "98/125",
    "increment": "-54/625",
    "independent_group_discovery": "98/125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "169/250",
    "increment": "-27/250",
    "independent_group_discovery": "169/250",
    "independent_pooled_accuracy": "23/50",
    "pooled_accuracy": "23/50",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "257/500",
    "increment": "-81/500",
    "independent_group_discovery": "257/500",
    "independent_pooled_accuracy": "257/500",
    "pooled_accuracy": "257/500",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "2882/3125",
    "increment": null,
    "independent_group_discovery": "2882/3125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "544/625",
    "increment": "-162/3125",
    "independent_group_discovery": "544/625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "1007/1250",
    "increment": "-81/1250",
    "independent_group_discovery": "1007/1250",
    "independent_pooled_accuracy": "23/50",
    "pooled_accuracy": "23/50",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1771/2500",
    "increment": "-243/2500",
    "independent_group_discovery": "1771/2500",
    "independent_pooled_accuracy": "257/500",
    "pooled_accuracy": "257/500",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "5491/10000",
    "increment": "-1593/10000",
    "independent_group_discovery": "5491/10000",
    "independent_pooled_accuracy": "5491/10000",
    "pooled_accuracy": "5491/10000",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "14896/15625",
    "increment": null,
    "independent_group_discovery": "14896/15625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "2882/3125",
    "increment": "-486/15625",
    "independent_group_discovery": "2882/3125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "5521/6250",
    "increment": "-243/6250",
    "independent_group_discovery": "5521/6250",
    "independent_pooled_accuracy": "23/50",
    "pooled_accuracy": "23/50",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "10313/12500",
    "increment": "-729/12500",
    "independent_group_discovery": "10313/12500",
    "independent_pooled_accuracy": "257/500",
    "pooled_accuracy": "257/500",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "36473/50000",
    "increment": "-4779/50000",
    "independent_group_discovery": "36473/50000",
    "independent_pooled_accuracy": "5491/10000",
    "pooled_accuracy": "5491/10000",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "28913/50000",
    "increment": "-189/1250",
    "independent_group_discovery": "28913/50000",
    "independent_pooled_accuracy": "28913/50000",
    "pooled_accuracy": "28913/50000",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "75938/78125",
    "increment": null,
    "independent_group_discovery": "75938/78125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "14896/15625",
    "increment": "-1458/78125",
    "independent_group_discovery": "14896/15625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "29063/31250",
    "increment": "-729/31250",
    "independent_group_discovery": "29063/31250",
    "independent_pooled_accuracy": "23/50",
    "pooled_accuracy": "23/50",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "55939/62500",
    "increment": "-2187/62500",
    "independent_group_discovery": "55939/62500",
    "independent_pooled_accuracy": "257/500",
    "pooled_accuracy": "257/500",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "209419/250000",
    "increment": "-14337/250000",
    "independent_group_discovery": "209419/250000",
    "independent_pooled_accuracy": "5491/10000",
    "pooled_accuracy": "5491/10000",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "186739/250000",
    "increment": "-567/6250",
    "independent_group_discovery": "186739/250000",
    "independent_pooled_accuracy": "28913/50000",
    "pooled_accuracy": "28913/50000",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "30479/50000",
    "increment": "-4293/31250",
    "independent_group_discovery": "30479/50000",
    "independent_pooled_accuracy": "30479/50000",
    "pooled_accuracy": "30479/50000",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "384064/390625",
    "increment": null,
    "independent_group_discovery": "384064/390625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "75938/78125",
    "increment": "-4374/390625",
    "independent_group_discovery": "75938/78125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "149689/156250",
    "increment": "-2187/156250",
    "independent_group_discovery": "149689/156250",
    "independent_pooled_accuracy": "23/50",
    "pooled_accuracy": "23/50",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "292817/312500",
    "increment": "-6561/312500",
    "independent_group_discovery": "292817/312500",
    "independent_pooled_accuracy": "257/500",
    "pooled_accuracy": "257/500",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "1128257/1250000",
    "increment": "-43011/1250000",
    "independent_group_discovery": "1128257/1250000",
    "independent_pooled_accuracy": "5491/10000",
    "pooled_accuracy": "5491/10000",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1060217/1250000",
    "increment": "-1701/31250",
    "independent_group_discovery": "1060217/1250000",
    "independent_pooled_accuracy": "28913/50000",
    "pooled_accuracy": "28913/50000",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "191437/250000",
    "increment": "-12879/156250",
    "independent_group_discovery": "191437/250000",
    "independent_pooled_accuracy": "30479/50000",
    "pooled_accuracy": "30479/50000",
    "targets": 5
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "255739/400000",
    "increment": "-252801/2000000",
    "independent_group_discovery": "255739/400000",
    "independent_pooled_accuracy": "255739/400000",
    "pooled_accuracy": "255739/400000",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "3/4",
    "increment": null,
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/2",
    "increment": "-1/4",
    "independent_group_discovery": "1/2",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "7/8",
    "increment": null,
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "3/4",
    "increment": "-1/8",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "19/32",
    "increment": "-5/32",
    "independent_group_discovery": "19/32",
    "independent_pooled_accuracy": "19/32",
    "pooled_accuracy": "19/32",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "15/16",
    "increment": null,
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "7/8",
    "increment": "-1/16",
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "51/64",
    "increment": "-5/64",
    "independent_group_discovery": "51/64",
    "independent_pooled_accuracy": "19/32",
    "pooled_accuracy": "19/32",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "85/128",
    "increment": "-17/128",
    "independent_group_discovery": "85/128",
    "independent_pooled_accuracy": "85/128",
    "pooled_accuracy": "85/128",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "31/32",
    "increment": null,
    "independent_group_discovery": "31/32",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "15/16",
    "increment": "-1/32",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "115/128",
    "increment": "-5/128",
    "independent_group_discovery": "115/128",
    "independent_pooled_accuracy": "19/32",
    "pooled_accuracy": "19/32",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "213/256",
    "increment": "-17/256",
    "independent_group_discovery": "213/256",
    "independent_pooled_accuracy": "85/128",
    "pooled_accuracy": "85/128",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "725/1024",
    "increment": "-127/1024",
    "independent_group_discovery": "725/1024",
    "independent_pooled_accuracy": "725/1024",
    "pooled_accuracy": "725/1024",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "63/64",
    "increment": null,
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "31/32",
    "increment": "-1/64",
    "independent_group_discovery": "31/32",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "243/256",
    "increment": "-5/256",
    "independent_group_discovery": "243/256",
    "independent_pooled_accuracy": "19/32",
    "pooled_accuracy": "19/32",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "469/512",
    "increment": "-17/512",
    "independent_group_discovery": "469/512",
    "independent_pooled_accuracy": "85/128",
    "pooled_accuracy": "85/128",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "1749/2048",
    "increment": "-127/2048",
    "independent_group_discovery": "1749/2048",
    "independent_pooled_accuracy": "725/1024",
    "pooled_accuracy": "725/1024",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "3053/4096",
    "increment": "-445/4096",
    "independent_group_discovery": "3053/4096",
    "independent_pooled_accuracy": "3053/4096",
    "pooled_accuracy": "3053/4096",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "127/128",
    "increment": null,
    "independent_group_discovery": "127/128",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "63/64",
    "increment": "-1/128",
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "499/512",
    "increment": "-5/512",
    "independent_group_discovery": "499/512",
    "independent_pooled_accuracy": "19/32",
    "pooled_accuracy": "19/32",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "981/1024",
    "increment": "-17/1024",
    "independent_group_discovery": "981/1024",
    "independent_pooled_accuracy": "85/128",
    "pooled_accuracy": "85/128",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "3797/4096",
    "increment": "-127/4096",
    "independent_group_discovery": "3797/4096",
    "independent_pooled_accuracy": "725/1024",
    "pooled_accuracy": "725/1024",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "7149/8192",
    "increment": "-445/8192",
    "independent_group_discovery": "7149/8192",
    "independent_pooled_accuracy": "3053/4096",
    "pooled_accuracy": "3053/4096",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "3203/4096",
    "increment": "-743/8192",
    "independent_group_discovery": "3203/4096",
    "independent_pooled_accuracy": "3203/4096",
    "pooled_accuracy": "3203/4096",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "255/256",
    "increment": null,
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "127/128",
    "increment": "-1/256",
    "independent_group_discovery": "127/128",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "1011/1024",
    "increment": "-5/1024",
    "independent_group_discovery": "1011/1024",
    "independent_pooled_accuracy": "19/32",
    "pooled_accuracy": "19/32",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "2005/2048",
    "increment": "-17/2048",
    "independent_group_discovery": "2005/2048",
    "independent_pooled_accuracy": "85/128",
    "pooled_accuracy": "85/128",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "7893/8192",
    "increment": "-127/8192",
    "independent_group_discovery": "7893/8192",
    "independent_pooled_accuracy": "725/1024",
    "pooled_accuracy": "725/1024",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "15341/16384",
    "increment": "-445/16384",
    "independent_group_discovery": "15341/16384",
    "independent_pooled_accuracy": "3053/4096",
    "pooled_accuracy": "3053/4096",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "7299/8192",
    "increment": "-743/16384",
    "independent_group_discovery": "7299/8192",
    "independent_pooled_accuracy": "3203/4096",
    "pooled_accuracy": "3203/4096",
    "targets": 5
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "106591/131072",
    "increment": "-10193/131072",
    "independent_group_discovery": "106591/131072",
    "independent_pooled_accuracy": "106591/131072",
    "pooled_accuracy": "106591/131072",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "8/9",
    "increment": null,
    "independent_group_discovery": "8/9",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "2/3",
    "increment": "-2/9",
    "independent_group_discovery": "2/3",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "26/27",
    "increment": null,
    "independent_group_discovery": "26/27",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "8/9",
    "increment": "-2/27",
    "independent_group_discovery": "8/9",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "43/54",
    "increment": "-5/54",
    "independent_group_discovery": "43/54",
    "independent_pooled_accuracy": "43/54",
    "pooled_accuracy": "43/54",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "80/81",
    "increment": null,
    "independent_group_discovery": "80/81",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "26/27",
    "increment": "-2/81",
    "independent_group_discovery": "26/27",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "151/162",
    "increment": "-5/162",
    "independent_group_discovery": "151/162",
    "independent_pooled_accuracy": "43/54",
    "pooled_accuracy": "43/54",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "31/36",
    "increment": "-23/324",
    "independent_group_discovery": "31/36",
    "independent_pooled_accuracy": "31/36",
    "pooled_accuracy": "31/36",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "242/243",
    "increment": null,
    "independent_group_discovery": "242/243",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "80/81",
    "increment": "-2/243",
    "independent_group_discovery": "80/81",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "475/486",
    "increment": "-5/486",
    "independent_group_discovery": "475/486",
    "independent_pooled_accuracy": "43/54",
    "pooled_accuracy": "43/54",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "103/108",
    "increment": "-23/972",
    "independent_group_discovery": "103/108",
    "independent_pooled_accuracy": "31/36",
    "pooled_accuracy": "31/36",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1165/1296",
    "increment": "-71/1296",
    "independent_group_discovery": "1165/1296",
    "independent_pooled_accuracy": "1165/1296",
    "pooled_accuracy": "1165/1296",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "728/729",
    "increment": null,
    "independent_group_discovery": "728/729",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "242/243",
    "increment": "-2/729",
    "independent_group_discovery": "242/243",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "1447/1458",
    "increment": "-5/1458",
    "independent_group_discovery": "1447/1458",
    "independent_pooled_accuracy": "43/54",
    "pooled_accuracy": "43/54",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "319/324",
    "increment": "-23/2916",
    "independent_group_discovery": "319/324",
    "independent_pooled_accuracy": "31/36",
    "pooled_accuracy": "31/36",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "3757/3888",
    "increment": "-71/3888",
    "independent_group_discovery": "3757/3888",
    "independent_pooled_accuracy": "1165/1296",
    "pooled_accuracy": "1165/1296",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "3607/3888",
    "increment": "-25/648",
    "independent_group_discovery": "3607/3888",
    "independent_pooled_accuracy": "3607/3888",
    "pooled_accuracy": "3607/3888",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "2186/2187",
    "increment": null,
    "independent_group_discovery": "2186/2187",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "728/729",
    "increment": "-2/2187",
    "independent_group_discovery": "728/729",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "4363/4374",
    "increment": "-5/4374",
    "independent_group_discovery": "4363/4374",
    "independent_pooled_accuracy": "43/54",
    "pooled_accuracy": "43/54",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "967/972",
    "increment": "-23/8748",
    "independent_group_discovery": "967/972",
    "independent_pooled_accuracy": "31/36",
    "pooled_accuracy": "31/36",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "11533/11664",
    "increment": "-71/11664",
    "independent_group_discovery": "11533/11664",
    "independent_pooled_accuracy": "1165/1296",
    "pooled_accuracy": "1165/1296",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "11383/11664",
    "increment": "-25/1944",
    "independent_group_discovery": "11383/11664",
    "independent_pooled_accuracy": "3607/3888",
    "pooled_accuracy": "3607/3888",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "33233/34992",
    "increment": "-229/8748",
    "independent_group_discovery": "33233/34992",
    "independent_pooled_accuracy": "33233/34992",
    "pooled_accuracy": "33233/34992",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "6560/6561",
    "increment": null,
    "independent_group_discovery": "6560/6561",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "2186/2187",
    "increment": "-2/6561",
    "independent_group_discovery": "2186/2187",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "13111/13122",
    "increment": "-5/13122",
    "independent_group_discovery": "13111/13122",
    "independent_pooled_accuracy": "43/54",
    "pooled_accuracy": "43/54",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "2911/2916",
    "increment": "-23/26244",
    "independent_group_discovery": "2911/2916",
    "independent_pooled_accuracy": "31/36",
    "pooled_accuracy": "31/36",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "34861/34992",
    "increment": "-71/34992",
    "independent_group_discovery": "34861/34992",
    "independent_pooled_accuracy": "1165/1296",
    "pooled_accuracy": "1165/1296",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "34711/34992",
    "increment": "-25/5832",
    "independent_group_discovery": "34711/34992",
    "independent_pooled_accuracy": "3607/3888",
    "pooled_accuracy": "3607/3888",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "103217/104976",
    "increment": "-229/26244",
    "independent_group_discovery": "103217/104976",
    "independent_pooled_accuracy": "33233/34992",
    "pooled_accuracy": "33233/34992",
    "targets": 5
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "270029/279936",
    "increment": "-15649/839808",
    "independent_group_discovery": "270029/279936",
    "independent_pooled_accuracy": "270029/279936",
    "pooled_accuracy": "270029/279936",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "15/16",
    "increment": null,
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "3/4",
    "increment": "-3/16",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "63/64",
    "increment": null,
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "15/16",
    "increment": "-3/64",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "225/256",
    "increment": "-15/256",
    "independent_group_discovery": "225/256",
    "independent_pooled_accuracy": "225/256",
    "pooled_accuracy": "225/256",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "255/256",
    "increment": null,
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "63/64",
    "increment": "-3/256",
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "993/1024",
    "increment": "-15/1024",
    "independent_group_discovery": "993/1024",
    "independent_pooled_accuracy": "225/256",
    "pooled_accuracy": "225/256",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "1899/2048",
    "increment": "-87/2048",
    "independent_group_discovery": "1899/2048",
    "independent_pooled_accuracy": "1899/2048",
    "pooled_accuracy": "1899/2048",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "1023/1024",
    "increment": null,
    "independent_group_discovery": "1023/1024",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "255/256",
    "increment": "-3/1024",
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "4065/4096",
    "increment": "-15/4096",
    "independent_group_discovery": "4065/4096",
    "independent_pooled_accuracy": "225/256",
    "pooled_accuracy": "225/256",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "8043/8192",
    "increment": "-87/8192",
    "independent_group_discovery": "8043/8192",
    "independent_pooled_accuracy": "1899/2048",
    "pooled_accuracy": "1899/2048",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "31275/32768",
    "increment": "-897/32768",
    "independent_group_discovery": "31275/32768",
    "independent_pooled_accuracy": "31275/32768",
    "pooled_accuracy": "31275/32768",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "4095/4096",
    "increment": null,
    "independent_group_discovery": "4095/4096",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "1023/1024",
    "increment": "-3/4096",
    "independent_group_discovery": "1023/1024",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "16353/16384",
    "increment": "-15/16384",
    "independent_group_discovery": "16353/16384",
    "independent_pooled_accuracy": "225/256",
    "pooled_accuracy": "225/256",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "32619/32768",
    "increment": "-87/32768",
    "independent_group_discovery": "32619/32768",
    "independent_pooled_accuracy": "1899/2048",
    "pooled_accuracy": "1899/2048",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "129579/131072",
    "increment": "-897/131072",
    "independent_group_discovery": "129579/131072",
    "independent_pooled_accuracy": "31275/32768",
    "pooled_accuracy": "31275/32768",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "254853/262144",
    "increment": "-4305/262144",
    "independent_group_discovery": "254853/262144",
    "independent_pooled_accuracy": "254853/262144",
    "pooled_accuracy": "254853/262144",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "16383/16384",
    "increment": null,
    "independent_group_discovery": "16383/16384",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "4095/4096",
    "increment": "-3/16384",
    "independent_group_discovery": "4095/4096",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "65505/65536",
    "increment": "-15/65536",
    "independent_group_discovery": "65505/65536",
    "independent_pooled_accuracy": "225/256",
    "pooled_accuracy": "225/256",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "130923/131072",
    "increment": "-87/131072",
    "independent_group_discovery": "130923/131072",
    "independent_pooled_accuracy": "1899/2048",
    "pooled_accuracy": "1899/2048",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "522795/524288",
    "increment": "-897/524288",
    "independent_group_discovery": "522795/524288",
    "independent_pooled_accuracy": "31275/32768",
    "pooled_accuracy": "31275/32768",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "1041285/1048576",
    "increment": "-4305/1048576",
    "independent_group_discovery": "1041285/1048576",
    "independent_pooled_accuracy": "254853/262144",
    "pooled_accuracy": "254853/262144",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "257823/262144",
    "increment": "-9993/1048576",
    "independent_group_discovery": "257823/262144",
    "independent_pooled_accuracy": "257823/262144",
    "pooled_accuracy": "257823/262144",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "65535/65536",
    "increment": null,
    "independent_group_discovery": "65535/65536",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "16383/16384",
    "increment": "-3/65536",
    "independent_group_discovery": "16383/16384",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "262113/262144",
    "increment": "-15/262144",
    "independent_group_discovery": "262113/262144",
    "independent_pooled_accuracy": "225/256",
    "pooled_accuracy": "225/256",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "524139/524288",
    "increment": "-87/524288",
    "independent_group_discovery": "524139/524288",
    "independent_pooled_accuracy": "1899/2048",
    "pooled_accuracy": "1899/2048",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "2095659/2097152",
    "increment": "-897/2097152",
    "independent_group_discovery": "2095659/2097152",
    "independent_pooled_accuracy": "31275/32768",
    "pooled_accuracy": "31275/32768",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "4187013/4194304",
    "increment": "-4305/4194304",
    "independent_group_discovery": "4187013/4194304",
    "independent_pooled_accuracy": "254853/262144",
    "pooled_accuracy": "254853/262144",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "1044255/1048576",
    "increment": "-9993/4194304",
    "independent_group_discovery": "1044255/1048576",
    "independent_pooled_accuracy": "257823/262144",
    "pooled_accuracy": "257823/262144",
    "targets": 5
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "33219639/33554432",
    "increment": "-196521/33554432",
    "independent_group_discovery": "33219639/33554432",
    "independent_pooled_accuracy": "33219639/33554432",
    "pooled_accuracy": "33219639/33554432",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "35/36",
    "increment": null,
    "independent_group_discovery": "35/36",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "5/6",
    "increment": "-5/36",
    "independent_group_discovery": "5/6",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "215/216",
    "increment": null,
    "independent_group_discovery": "215/216",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "35/36",
    "increment": "-5/216",
    "independent_group_discovery": "35/36",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "815/864",
    "increment": "-25/864",
    "independent_group_discovery": "815/864",
    "independent_pooled_accuracy": "815/864",
    "pooled_accuracy": "815/864",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "1295/1296",
    "increment": null,
    "independent_group_discovery": "1295/1296",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "215/216",
    "increment": "-5/1296",
    "independent_group_discovery": "215/216",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "5135/5184",
    "increment": "-25/5184",
    "independent_group_discovery": "5135/5184",
    "independent_pooled_accuracy": "815/864",
    "pooled_accuracy": "815/864",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "3355/3456",
    "increment": "-205/10368",
    "independent_group_discovery": "3355/3456",
    "independent_pooled_accuracy": "3355/3456",
    "pooled_accuracy": "3355/3456",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "7775/7776",
    "increment": null,
    "independent_group_discovery": "7775/7776",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "1295/1296",
    "increment": "-5/7776",
    "independent_group_discovery": "1295/1296",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "31055/31104",
    "increment": "-25/31104",
    "independent_group_discovery": "31055/31104",
    "independent_pooled_accuracy": "815/864",
    "pooled_accuracy": "815/864",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "20635/20736",
    "increment": "-205/62208",
    "independent_group_discovery": "20635/20736",
    "independent_pooled_accuracy": "3355/3456",
    "pooled_accuracy": "3355/3456",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "81755/82944",
    "increment": "-785/82944",
    "independent_group_discovery": "81755/82944",
    "independent_pooled_accuracy": "81755/82944",
    "pooled_accuracy": "81755/82944",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "46655/46656",
    "increment": null,
    "independent_group_discovery": "46655/46656",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "7775/7776",
    "increment": "-5/46656",
    "independent_group_discovery": "7775/7776",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "186575/186624",
    "increment": "-25/186624",
    "independent_group_discovery": "186575/186624",
    "independent_pooled_accuracy": "815/864",
    "pooled_accuracy": "815/864",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "124315/124416",
    "increment": "-205/373248",
    "independent_group_discovery": "124315/124416",
    "independent_pooled_accuracy": "3355/3456",
    "pooled_accuracy": "3355/3456",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "496475/497664",
    "increment": "-785/497664",
    "independent_group_discovery": "496475/497664",
    "independent_pooled_accuracy": "81755/82944",
    "pooled_accuracy": "81755/82944",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "988375/995328",
    "increment": "-1525/331776",
    "independent_group_discovery": "988375/995328",
    "independent_pooled_accuracy": "988375/995328",
    "pooled_accuracy": "988375/995328",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "279935/279936",
    "increment": null,
    "independent_group_discovery": "279935/279936",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "46655/46656",
    "increment": "-5/279936",
    "independent_group_discovery": "46655/46656",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "1119695/1119744",
    "increment": "-25/1119744",
    "independent_group_discovery": "1119695/1119744",
    "independent_pooled_accuracy": "815/864",
    "pooled_accuracy": "815/864",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "746395/746496",
    "increment": "-205/2239488",
    "independent_group_discovery": "746395/746496",
    "independent_pooled_accuracy": "3355/3456",
    "pooled_accuracy": "3355/3456",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "2984795/2985984",
    "increment": "-785/2985984",
    "independent_group_discovery": "2984795/2985984",
    "independent_pooled_accuracy": "81755/82944",
    "pooled_accuracy": "81755/82944",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "5965015/5971968",
    "increment": "-1525/1990656",
    "independent_group_discovery": "5965015/5971968",
    "independent_pooled_accuracy": "988375/995328",
    "pooled_accuracy": "988375/995328",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "8928625/8957952",
    "increment": "-37795/17915904",
    "independent_group_discovery": "8928625/8957952",
    "independent_pooled_accuracy": "8928625/8957952",
    "pooled_accuracy": "8928625/8957952",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "1679615/1679616",
    "increment": null,
    "independent_group_discovery": "1679615/1679616",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "279935/279936",
    "increment": "-5/1679616",
    "independent_group_discovery": "279935/279936",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "6718415/6718464",
    "increment": "-25/6718464",
    "independent_group_discovery": "6718415/6718464",
    "independent_pooled_accuracy": "815/864",
    "pooled_accuracy": "815/864",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "4478875/4478976",
    "increment": "-205/13436928",
    "independent_group_discovery": "4478875/4478976",
    "independent_pooled_accuracy": "3355/3456",
    "pooled_accuracy": "3355/3456",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "17914715/17915904",
    "increment": "-785/17915904",
    "independent_group_discovery": "17914715/17915904",
    "independent_pooled_accuracy": "81755/82944",
    "pooled_accuracy": "81755/82944",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "35824855/35831808",
    "increment": "-1525/11943936",
    "independent_group_discovery": "35824855/35831808",
    "independent_pooled_accuracy": "988375/995328",
    "pooled_accuracy": "988375/995328",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "53718385/53747712",
    "increment": "-37795/107495424",
    "independent_group_discovery": "53718385/53747712",
    "independent_pooled_accuracy": "8928625/8957952",
    "pooled_accuracy": "8928625/8957952",
    "targets": 5
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "95399375/95551488",
    "increment": "-899785/859963392",
    "independent_group_discovery": "95399375/95551488",
    "independent_pooled_accuracy": "95399375/95551488",
    "pooled_accuracy": "95399375/95551488",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "99/100",
    "increment": null,
    "independent_group_discovery": "99/100",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "9/10",
    "increment": "-9/100",
    "independent_group_discovery": "9/10",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "999/1000",
    "increment": null,
    "independent_group_discovery": "999/1000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "99/100",
    "increment": "-9/1000",
    "independent_group_discovery": "99/100",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "783/800",
    "increment": "-9/800",
    "independent_group_discovery": "783/800",
    "independent_pooled_accuracy": "783/800",
    "pooled_accuracy": "783/800",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "9999/10000",
    "increment": null,
    "independent_group_discovery": "9999/10000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "999/1000",
    "increment": "-9/10000",
    "independent_group_discovery": "999/1000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "7983/8000",
    "increment": "-9/8000",
    "independent_group_discovery": "7983/8000",
    "independent_pooled_accuracy": "783/800",
    "pooled_accuracy": "783/800",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "15849/16000",
    "increment": "-117/16000",
    "independent_group_discovery": "15849/16000",
    "independent_pooled_accuracy": "15849/16000",
    "pooled_accuracy": "15849/16000",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "99999/100000",
    "increment": null,
    "independent_group_discovery": "99999/100000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "9999/10000",
    "increment": "-9/100000",
    "independent_group_discovery": "9999/10000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "79983/80000",
    "increment": "-9/80000",
    "independent_group_discovery": "79983/80000",
    "independent_pooled_accuracy": "783/800",
    "pooled_accuracy": "783/800",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "159849/160000",
    "increment": "-117/160000",
    "independent_group_discovery": "159849/160000",
    "independent_pooled_accuracy": "15849/16000",
    "pooled_accuracy": "15849/16000",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "637929/640000",
    "increment": "-1467/640000",
    "independent_group_discovery": "637929/640000",
    "independent_pooled_accuracy": "637929/640000",
    "pooled_accuracy": "637929/640000",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "999999/1000000",
    "increment": null,
    "independent_group_discovery": "999999/1000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "99999/100000",
    "increment": "-9/1000000",
    "independent_group_discovery": "99999/100000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "799983/800000",
    "increment": "-9/800000",
    "independent_group_discovery": "799983/800000",
    "independent_pooled_accuracy": "783/800",
    "pooled_accuracy": "783/800",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "1599849/1600000",
    "increment": "-117/1600000",
    "independent_group_discovery": "1599849/1600000",
    "independent_pooled_accuracy": "15849/16000",
    "pooled_accuracy": "15849/16000",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "6397929/6400000",
    "increment": "-1467/6400000",
    "independent_group_discovery": "6397929/6400000",
    "independent_pooled_accuracy": "637929/640000",
    "pooled_accuracy": "637929/640000",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "12784473/12800000",
    "increment": "-2277/2560000",
    "independent_group_discovery": "12784473/12800000",
    "independent_pooled_accuracy": "12784473/12800000",
    "pooled_accuracy": "12784473/12800000",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "9999999/10000000",
    "increment": null,
    "independent_group_discovery": "9999999/10000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "999999/1000000",
    "increment": "-9/10000000",
    "independent_group_discovery": "999999/1000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "7999983/8000000",
    "increment": "-9/8000000",
    "independent_group_discovery": "7999983/8000000",
    "independent_pooled_accuracy": "783/800",
    "pooled_accuracy": "783/800",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "15999849/16000000",
    "increment": "-117/16000000",
    "independent_group_discovery": "15999849/16000000",
    "independent_pooled_accuracy": "15849/16000",
    "pooled_accuracy": "15849/16000",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "63997929/64000000",
    "increment": "-1467/64000000",
    "independent_group_discovery": "63997929/64000000",
    "independent_pooled_accuracy": "637929/640000",
    "pooled_accuracy": "637929/640000",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "127984473/128000000",
    "increment": "-2277/25600000",
    "independent_group_discovery": "127984473/128000000",
    "independent_pooled_accuracy": "12784473/12800000",
    "pooled_accuracy": "12784473/12800000",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "12794679/12800000",
    "increment": "-37683/128000000",
    "independent_group_discovery": "12794679/12800000",
    "independent_pooled_accuracy": "12794679/12800000",
    "pooled_accuracy": "12794679/12800000",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "99999999/100000000",
    "increment": null,
    "independent_group_discovery": "99999999/100000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "9999999/10000000",
    "increment": "-9/100000000",
    "independent_group_discovery": "9999999/10000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "79999983/80000000",
    "increment": "-9/80000000",
    "independent_group_discovery": "79999983/80000000",
    "independent_pooled_accuracy": "783/800",
    "pooled_accuracy": "783/800",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "159999849/160000000",
    "increment": "-117/160000000",
    "independent_group_discovery": "159999849/160000000",
    "independent_pooled_accuracy": "15849/16000",
    "pooled_accuracy": "15849/16000",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "639997929/640000000",
    "increment": "-1467/640000000",
    "independent_group_discovery": "639997929/640000000",
    "independent_pooled_accuracy": "637929/640000",
    "pooled_accuracy": "637929/640000",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1279984473/1280000000",
    "increment": "-2277/256000000",
    "independent_group_discovery": "1279984473/1280000000",
    "independent_pooled_accuracy": "12784473/12800000",
    "pooled_accuracy": "12784473/12800000",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "127994679/128000000",
    "increment": "-37683/1280000000",
    "independent_group_discovery": "127994679/128000000",
    "independent_pooled_accuracy": "12794679/12800000",
    "pooled_accuracy": "12794679/12800000",
    "targets": 5
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "409536891/409600000",
    "increment": "-230409/2048000000",
    "independent_group_discovery": "409536891/409600000",
    "independent_pooled_accuracy": "409536891/409600000",
    "pooled_accuracy": "409536891/409600000",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "399/400",
    "increment": null,
    "independent_group_discovery": "399/400",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "19/20",
    "increment": "-19/400",
    "independent_group_discovery": "19/20",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "7999/8000",
    "increment": null,
    "independent_group_discovery": "7999/8000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "399/400",
    "increment": "-19/8000",
    "independent_group_discovery": "399/400",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1273/1280",
    "increment": "-19/6400",
    "independent_group_discovery": "1273/1280",
    "independent_pooled_accuracy": "1273/1280",
    "pooled_accuracy": "1273/1280",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "159999/160000",
    "increment": null,
    "independent_group_discovery": "159999/160000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "7999/8000",
    "increment": "-19/160000",
    "independent_group_discovery": "7999/8000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "25593/25600",
    "increment": "-19/128000",
    "independent_group_discovery": "25593/25600",
    "independent_pooled_accuracy": "1273/1280",
    "pooled_accuracy": "1273/1280",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "51091/51200",
    "increment": "-19/10240",
    "independent_group_discovery": "51091/51200",
    "independent_pooled_accuracy": "51091/51200",
    "pooled_accuracy": "51091/51200",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "3199999/3200000",
    "increment": null,
    "independent_group_discovery": "3199999/3200000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "159999/160000",
    "increment": "-19/3200000",
    "independent_group_discovery": "159999/160000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "511993/512000",
    "increment": "-19/2560000",
    "independent_group_discovery": "511993/512000",
    "independent_pooled_accuracy": "1273/1280",
    "pooled_accuracy": "1273/1280",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1023891/1024000",
    "increment": "-19/204800",
    "independent_group_discovery": "1023891/1024000",
    "independent_pooled_accuracy": "51091/51200",
    "pooled_accuracy": "51091/51200",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "4094291/4096000",
    "increment": "-1273/4096000",
    "independent_group_discovery": "4094291/4096000",
    "independent_pooled_accuracy": "4094291/4096000",
    "pooled_accuracy": "4094291/4096000",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "63999999/64000000",
    "increment": null,
    "independent_group_discovery": "63999999/64000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "3199999/3200000",
    "increment": "-19/64000000",
    "independent_group_discovery": "3199999/3200000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "10239993/10240000",
    "increment": "-19/51200000",
    "independent_group_discovery": "10239993/10240000",
    "independent_pooled_accuracy": "1273/1280",
    "pooled_accuracy": "1273/1280",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "20479891/20480000",
    "increment": "-19/4096000",
    "independent_group_discovery": "20479891/20480000",
    "independent_pooled_accuracy": "51091/51200",
    "pooled_accuracy": "51091/51200",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "81918291/81920000",
    "increment": "-1273/81920000",
    "independent_group_discovery": "81918291/81920000",
    "independent_pooled_accuracy": "4094291/4096000",
    "pooled_accuracy": "4094291/4096000",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "163820717/163840000",
    "increment": "-3173/32768000",
    "independent_group_discovery": "163820717/163840000",
    "independent_pooled_accuracy": "163820717/163840000",
    "pooled_accuracy": "163820717/163840000",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "1279999999/1280000000",
    "increment": null,
    "independent_group_discovery": "1279999999/1280000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "63999999/64000000",
    "increment": "-19/1280000000",
    "independent_group_discovery": "63999999/64000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "204799993/204800000",
    "increment": "-19/1024000000",
    "independent_group_discovery": "204799993/204800000",
    "independent_pooled_accuracy": "1273/1280",
    "pooled_accuracy": "1273/1280",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "409599891/409600000",
    "increment": "-19/81920000",
    "independent_group_discovery": "409599891/409600000",
    "independent_pooled_accuracy": "51091/51200",
    "pooled_accuracy": "51091/51200",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "1638398291/1638400000",
    "increment": "-1273/1638400000",
    "independent_group_discovery": "1638398291/1638400000",
    "independent_pooled_accuracy": "4094291/4096000",
    "pooled_accuracy": "4094291/4096000",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "3276780717/3276800000",
    "increment": "-3173/655360000",
    "independent_group_discovery": "3276780717/3276800000",
    "independent_pooled_accuracy": "163820717/163840000",
    "pooled_accuracy": "163820717/163840000",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "163835879/163840000",
    "increment": "-63137/3276800000",
    "independent_group_discovery": "163835879/163840000",
    "independent_pooled_accuracy": "163835879/163840000",
    "pooled_accuracy": "163835879/163840000",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "25599999999/25600000000",
    "increment": null,
    "independent_group_discovery": "25599999999/25600000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "1279999999/1280000000",
    "increment": "-19/25600000000",
    "independent_group_discovery": "1279999999/1280000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "4095999993/4096000000",
    "increment": "-19/20480000000",
    "independent_group_discovery": "4095999993/4096000000",
    "independent_pooled_accuracy": "1273/1280",
    "pooled_accuracy": "1273/1280",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "8191999891/8192000000",
    "increment": "-19/1638400000",
    "independent_group_discovery": "8191999891/8192000000",
    "independent_pooled_accuracy": "51091/51200",
    "pooled_accuracy": "51091/51200",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "32767998291/32768000000",
    "increment": "-1273/32768000000",
    "independent_group_discovery": "32767998291/32768000000",
    "independent_pooled_accuracy": "4094291/4096000",
    "pooled_accuracy": "4094291/4096000",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "65535980717/65536000000",
    "increment": "-3173/13107200000",
    "independent_group_discovery": "65535980717/65536000000",
    "independent_pooled_accuracy": "163820717/163840000",
    "pooled_accuracy": "163820717/163840000",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "3276795879/3276800000",
    "increment": "-63137/65536000000",
    "independent_group_discovery": "3276795879/3276800000",
    "independent_pooled_accuracy": "163835879/163840000",
    "pooled_accuracy": "163835879/163840000",
    "targets": 5
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "20971379143/20971520000",
    "increment": "-572413/104857600000",
    "independent_group_discovery": "20971379143/20971520000",
    "independent_pooled_accuracy": "20971379143/20971520000",
    "pooled_accuracy": "20971379143/20971520000",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 5
  },
  {
    "accuracy": "1/6",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "11/36",
    "increment": null,
    "independent_group_discovery": "11/36",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/6",
    "increment": "-5/36",
    "independent_group_discovery": "1/6",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "91/216",
    "increment": null,
    "independent_group_discovery": "91/216",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "11/36",
    "increment": "-25/216",
    "independent_group_discovery": "11/36",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1/6",
    "increment": "-5/36",
    "independent_group_discovery": "1/6",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "671/1296",
    "increment": null,
    "independent_group_discovery": "671/1296",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "91/216",
    "increment": "-125/1296",
    "independent_group_discovery": "91/216",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "11/36",
    "increment": "-25/216",
    "independent_group_discovery": "11/36",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "1/6",
    "increment": "-5/36",
    "independent_group_discovery": "1/6",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "4651/7776",
    "increment": null,
    "independent_group_discovery": "4651/7776",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "671/1296",
    "increment": "-625/7776",
    "independent_group_discovery": "671/1296",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "91/216",
    "increment": "-125/1296",
    "independent_group_discovery": "91/216",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "11/36",
    "increment": "-25/216",
    "independent_group_discovery": "11/36",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1/6",
    "increment": "-5/36",
    "independent_group_discovery": "1/6",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "31031/46656",
    "increment": null,
    "independent_group_discovery": "31031/46656",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "4651/7776",
    "increment": "-3125/46656",
    "independent_group_discovery": "4651/7776",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "671/1296",
    "increment": "-625/7776",
    "independent_group_discovery": "671/1296",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "91/216",
    "increment": "-125/1296",
    "independent_group_discovery": "91/216",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "11/36",
    "increment": "-25/216",
    "independent_group_discovery": "11/36",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1/6",
    "increment": "-5/36",
    "independent_group_discovery": "1/6",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "201811/279936",
    "increment": null,
    "independent_group_discovery": "201811/279936",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "31031/46656",
    "increment": "-15625/279936",
    "independent_group_discovery": "31031/46656",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "4651/7776",
    "increment": "-3125/46656",
    "independent_group_discovery": "4651/7776",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "671/1296",
    "increment": "-625/7776",
    "independent_group_discovery": "671/1296",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "91/216",
    "increment": "-125/1296",
    "independent_group_discovery": "91/216",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "11/36",
    "increment": "-25/216",
    "independent_group_discovery": "11/36",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "1/6",
    "increment": "-5/36",
    "independent_group_discovery": "1/6",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "1288991/1679616",
    "increment": null,
    "independent_group_discovery": "1288991/1679616",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "201811/279936",
    "increment": "-78125/1679616",
    "independent_group_discovery": "201811/279936",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "31031/46656",
    "increment": "-15625/279936",
    "independent_group_discovery": "31031/46656",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "4651/7776",
    "increment": "-3125/46656",
    "independent_group_discovery": "4651/7776",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "671/1296",
    "increment": "-625/7776",
    "independent_group_discovery": "671/1296",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "91/216",
    "increment": "-125/1296",
    "independent_group_discovery": "91/216",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "11/36",
    "increment": "-25/216",
    "independent_group_discovery": "11/36",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/6",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1/6",
    "increment": "-5/36",
    "independent_group_discovery": "1/6",
    "independent_pooled_accuracy": "1/6",
    "pooled_accuracy": "1/6",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "9/25",
    "increment": null,
    "independent_group_discovery": "9/25",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/5",
    "increment": "-4/25",
    "independent_group_discovery": "1/5",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "61/125",
    "increment": null,
    "independent_group_discovery": "61/125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "9/25",
    "increment": "-16/125",
    "independent_group_discovery": "9/25",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "129/625",
    "increment": "-96/625",
    "independent_group_discovery": "129/625",
    "independent_pooled_accuracy": "129/625",
    "pooled_accuracy": "129/625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "369/625",
    "increment": null,
    "independent_group_discovery": "369/625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "61/125",
    "increment": "-64/625",
    "independent_group_discovery": "61/125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "1141/3125",
    "increment": "-384/3125",
    "independent_group_discovery": "1141/3125",
    "independent_pooled_accuracy": "129/625",
    "pooled_accuracy": "129/625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "3353/15625",
    "increment": "-2352/15625",
    "independent_group_discovery": "3353/15625",
    "independent_pooled_accuracy": "3353/15625",
    "pooled_accuracy": "3353/15625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "2101/3125",
    "increment": null,
    "independent_group_discovery": "2101/3125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "369/625",
    "increment": "-256/3125",
    "independent_group_discovery": "369/625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "7689/15625",
    "increment": "-1536/15625",
    "independent_group_discovery": "7689/15625",
    "independent_pooled_accuracy": "129/625",
    "pooled_accuracy": "129/625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "29037/78125",
    "increment": "-9408/78125",
    "independent_group_discovery": "29037/78125",
    "independent_pooled_accuracy": "3353/15625",
    "pooled_accuracy": "3353/15625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "86369/390625",
    "increment": "-58816/390625",
    "independent_group_discovery": "86369/390625",
    "independent_pooled_accuracy": "86369/390625",
    "pooled_accuracy": "86369/390625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "11529/15625",
    "increment": null,
    "independent_group_discovery": "11529/15625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "2101/3125",
    "increment": "-1024/15625",
    "independent_group_discovery": "2101/3125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "46381/78125",
    "increment": "-6144/78125",
    "independent_group_discovery": "46381/78125",
    "independent_pooled_accuracy": "129/625",
    "pooled_accuracy": "129/625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "194273/390625",
    "increment": "-37632/390625",
    "independent_group_discovery": "194273/390625",
    "independent_pooled_accuracy": "3353/15625",
    "pooled_accuracy": "3353/15625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "736101/1953125",
    "increment": "-235264/1953125",
    "independent_group_discovery": "736101/1953125",
    "independent_pooled_accuracy": "86369/390625",
    "pooled_accuracy": "86369/390625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "2203001/9765625",
    "increment": "-1477504/9765625",
    "independent_group_discovery": "2203001/9765625",
    "independent_pooled_accuracy": "2203001/9765625",
    "pooled_accuracy": "2203001/9765625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "61741/78125",
    "increment": null,
    "independent_group_discovery": "61741/78125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "11529/15625",
    "increment": "-4096/78125",
    "independent_group_discovery": "11529/15625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "263649/390625",
    "increment": "-24576/390625",
    "independent_group_discovery": "263649/390625",
    "independent_pooled_accuracy": "129/625",
    "pooled_accuracy": "129/625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "1167717/1953125",
    "increment": "-150528/1953125",
    "independent_group_discovery": "1167717/1953125",
    "independent_pooled_accuracy": "3353/15625",
    "pooled_accuracy": "3353/15625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "4897529/9765625",
    "increment": "-941056/9765625",
    "independent_group_discovery": "4897529/9765625",
    "independent_pooled_accuracy": "86369/390625",
    "pooled_accuracy": "86369/390625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "18577629/48828125",
    "increment": "-5910016/48828125",
    "independent_group_discovery": "18577629/48828125",
    "independent_pooled_accuracy": "2203001/9765625",
    "pooled_accuracy": "2203001/9765625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "11211741/48828125",
    "increment": "-7365888/48828125",
    "independent_group_discovery": "11211741/48828125",
    "independent_pooled_accuracy": "11211741/48828125",
    "pooled_accuracy": "11211741/48828125",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "325089/390625",
    "increment": null,
    "independent_group_discovery": "325089/390625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "61741/78125",
    "increment": "-16384/390625",
    "independent_group_discovery": "61741/78125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "1445221/1953125",
    "increment": "-98304/1953125",
    "independent_group_discovery": "1445221/1953125",
    "independent_pooled_accuracy": "129/625",
    "pooled_accuracy": "129/625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "6623993/9765625",
    "increment": "-602112/9765625",
    "independent_group_discovery": "6623993/9765625",
    "independent_pooled_accuracy": "3353/15625",
    "pooled_accuracy": "3353/15625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "29355741/48828125",
    "increment": "-3764224/48828125",
    "independent_group_discovery": "29355741/48828125",
    "independent_pooled_accuracy": "86369/390625",
    "pooled_accuracy": "86369/390625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "123138641/244140625",
    "increment": "-23640064/244140625",
    "independent_group_discovery": "123138641/244140625",
    "independent_pooled_accuracy": "2203001/9765625",
    "pooled_accuracy": "2203001/9765625",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "93675089/244140625",
    "increment": "-29463552/244140625",
    "independent_group_discovery": "93675089/244140625",
    "independent_pooled_accuracy": "11211741/48828125",
    "pooled_accuracy": "11211741/48828125",
    "targets": 6
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "57162577/244140625",
    "increment": "-36512512/244140625",
    "independent_group_discovery": "57162577/244140625",
    "independent_pooled_accuracy": "57162577/244140625",
    "pooled_accuracy": "57162577/244140625",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "7/16",
    "increment": null,
    "independent_group_discovery": "7/16",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/4",
    "increment": "-3/16",
    "independent_group_discovery": "1/4",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "37/64",
    "increment": null,
    "independent_group_discovery": "37/64",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "7/16",
    "increment": "-9/64",
    "independent_group_discovery": "7/16",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "43/160",
    "increment": "-27/160",
    "independent_group_discovery": "43/160",
    "independent_pooled_accuracy": "43/160",
    "pooled_accuracy": "43/160",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "175/256",
    "increment": null,
    "independent_group_discovery": "175/256",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "37/64",
    "increment": "-27/256",
    "independent_group_discovery": "37/64",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "289/640",
    "increment": "-81/640",
    "independent_group_discovery": "289/640",
    "independent_pooled_accuracy": "43/160",
    "pooled_accuracy": "43/160",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "233/800",
    "increment": "-513/3200",
    "independent_group_discovery": "233/800",
    "independent_pooled_accuracy": "233/800",
    "pooled_accuracy": "233/800",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "781/1024",
    "increment": null,
    "independent_group_discovery": "781/1024",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "175/256",
    "increment": "-81/1024",
    "independent_group_discovery": "175/256",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "1507/2560",
    "increment": "-243/2560",
    "independent_group_discovery": "1507/2560",
    "independent_pooled_accuracy": "43/160",
    "pooled_accuracy": "43/160",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1499/3200",
    "increment": "-1539/12800",
    "independent_group_discovery": "1499/3200",
    "independent_pooled_accuracy": "233/800",
    "pooled_accuracy": "233/800",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "19747/64000",
    "increment": "-10233/64000",
    "independent_group_discovery": "19747/64000",
    "independent_pooled_accuracy": "19747/64000",
    "pooled_accuracy": "19747/64000",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "3367/4096",
    "increment": null,
    "independent_group_discovery": "3367/4096",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "781/1024",
    "increment": "-243/4096",
    "independent_group_discovery": "781/1024",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "7081/10240",
    "increment": "-729/10240",
    "independent_group_discovery": "7081/10240",
    "independent_pooled_accuracy": "43/160",
    "pooled_accuracy": "43/160",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "7697/12800",
    "increment": "-4617/51200",
    "independent_group_discovery": "7697/12800",
    "independent_pooled_accuracy": "233/800",
    "pooled_accuracy": "233/800",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "123241/256000",
    "increment": "-30699/256000",
    "independent_group_discovery": "123241/256000",
    "independent_pooled_accuracy": "19747/64000",
    "pooled_accuracy": "19747/64000",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "6419/20000",
    "increment": "-205389/1280000",
    "independent_group_discovery": "6419/20000",
    "independent_pooled_accuracy": "6419/20000",
    "pooled_accuracy": "6419/20000",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "14197/16384",
    "increment": null,
    "independent_group_discovery": "14197/16384",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "3367/4096",
    "increment": "-729/16384",
    "independent_group_discovery": "3367/4096",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "31483/40960",
    "increment": "-2187/40960",
    "independent_group_discovery": "31483/40960",
    "independent_pooled_accuracy": "43/160",
    "pooled_accuracy": "43/160",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "35891/51200",
    "increment": "-13851/204800",
    "independent_group_discovery": "35891/51200",
    "independent_pooled_accuracy": "233/800",
    "pooled_accuracy": "233/800",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "625723/1024000",
    "increment": "-92097/1024000",
    "independent_group_discovery": "625723/1024000",
    "independent_pooled_accuracy": "19747/64000",
    "pooled_accuracy": "19747/64000",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "39257/80000",
    "increment": "-616167/5120000",
    "independent_group_discovery": "39257/80000",
    "independent_pooled_accuracy": "6419/20000",
    "pooled_accuracy": "6419/20000",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "851953/2560000",
    "increment": "-404271/2560000",
    "independent_group_discovery": "851953/2560000",
    "independent_pooled_accuracy": "851953/2560000",
    "pooled_accuracy": "851953/2560000",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "58975/65536",
    "increment": null,
    "independent_group_discovery": "58975/65536",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "14197/16384",
    "increment": "-2187/65536",
    "independent_group_discovery": "14197/16384",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "135409/163840",
    "increment": "-6561/163840",
    "independent_group_discovery": "135409/163840",
    "independent_pooled_accuracy": "43/160",
    "pooled_accuracy": "43/160",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "158873/204800",
    "increment": "-41553/819200",
    "independent_group_discovery": "158873/204800",
    "independent_pooled_accuracy": "233/800",
    "pooled_accuracy": "233/800",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "2901169/4096000",
    "increment": "-276291/4096000",
    "independent_group_discovery": "2901169/4096000",
    "independent_pooled_accuracy": "19747/64000",
    "pooled_accuracy": "19747/64000",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "197771/320000",
    "increment": "-1848501/20480000",
    "independent_group_discovery": "197771/320000",
    "independent_pooled_accuracy": "6419/20000",
    "pooled_accuracy": "6419/20000",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "5115859/10240000",
    "increment": "-1212813/10240000",
    "independent_group_discovery": "5115859/10240000",
    "independent_pooled_accuracy": "851953/2560000",
    "pooled_accuracy": "851953/2560000",
    "targets": 6
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "442703/1280000",
    "increment": "-314847/2048000",
    "independent_group_discovery": "442703/1280000",
    "independent_pooled_accuracy": "442703/1280000",
    "pooled_accuracy": "442703/1280000",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "5/9",
    "increment": null,
    "independent_group_discovery": "5/9",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/3",
    "increment": "-2/9",
    "independent_group_discovery": "1/3",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "19/27",
    "increment": null,
    "independent_group_discovery": "19/27",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "5/9",
    "increment": "-4/27",
    "independent_group_discovery": "5/9",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "17/45",
    "increment": "-8/45",
    "independent_group_discovery": "17/45",
    "independent_pooled_accuracy": "17/45",
    "pooled_accuracy": "17/45",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "65/81",
    "increment": null,
    "independent_group_discovery": "65/81",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "19/27",
    "increment": "-8/81",
    "independent_group_discovery": "19/27",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "79/135",
    "increment": "-16/135",
    "independent_group_discovery": "79/135",
    "independent_pooled_accuracy": "17/45",
    "pooled_accuracy": "17/45",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "287/675",
    "increment": "-4/25",
    "independent_group_discovery": "287/675",
    "independent_pooled_accuracy": "287/675",
    "pooled_accuracy": "287/675",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "211/243",
    "increment": null,
    "independent_group_discovery": "211/243",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "65/81",
    "increment": "-16/243",
    "independent_group_discovery": "65/81",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "293/405",
    "increment": "-32/405",
    "independent_group_discovery": "293/405",
    "independent_pooled_accuracy": "17/45",
    "pooled_accuracy": "17/45",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1249/2025",
    "increment": "-8/75",
    "independent_group_discovery": "1249/2025",
    "independent_pooled_accuracy": "287/675",
    "pooled_accuracy": "287/675",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "517/1125",
    "increment": "-1592/10125",
    "independent_group_discovery": "517/1125",
    "independent_pooled_accuracy": "517/1125",
    "pooled_accuracy": "517/1125",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "665/729",
    "increment": null,
    "independent_group_discovery": "665/729",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "211/243",
    "increment": "-32/729",
    "independent_group_discovery": "211/243",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "991/1215",
    "increment": "-64/1215",
    "independent_group_discovery": "991/1215",
    "independent_pooled_accuracy": "17/45",
    "pooled_accuracy": "17/45",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "4523/6075",
    "increment": "-16/225",
    "independent_group_discovery": "4523/6075",
    "independent_pooled_accuracy": "287/675",
    "pooled_accuracy": "287/675",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "2159/3375",
    "increment": "-3184/30375",
    "independent_group_discovery": "2159/3375",
    "independent_pooled_accuracy": "517/1125",
    "pooled_accuracy": "517/1125",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "24577/50625",
    "increment": "-7808/50625",
    "independent_group_discovery": "24577/50625",
    "independent_pooled_accuracy": "24577/50625",
    "pooled_accuracy": "24577/50625",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "2059/2187",
    "increment": null,
    "independent_group_discovery": "2059/2187",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "665/729",
    "increment": "-64/2187",
    "independent_group_discovery": "665/729",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "3197/3645",
    "increment": "-128/3645",
    "independent_group_discovery": "3197/3645",
    "independent_pooled_accuracy": "17/45",
    "pooled_accuracy": "17/45",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "15121/18225",
    "increment": "-32/675",
    "independent_group_discovery": "15121/18225",
    "independent_pooled_accuracy": "287/675",
    "pooled_accuracy": "287/675",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "7693/10125",
    "increment": "-6368/91125",
    "independent_group_discovery": "7693/10125",
    "independent_pooled_accuracy": "517/1125",
    "pooled_accuracy": "517/1125",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "99779/151875",
    "increment": "-15616/151875",
    "independent_group_discovery": "99779/151875",
    "independent_pooled_accuracy": "24577/50625",
    "pooled_accuracy": "24577/50625",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "232921/455625",
    "increment": "-66416/455625",
    "independent_group_discovery": "232921/455625",
    "independent_pooled_accuracy": "232921/455625",
    "pooled_accuracy": "232921/455625",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "6305/6561",
    "increment": null,
    "independent_group_discovery": "6305/6561",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "2059/2187",
    "increment": "-128/6561",
    "independent_group_discovery": "2059/2187",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "10039/10935",
    "increment": "-256/10935",
    "independent_group_discovery": "10039/10935",
    "independent_pooled_accuracy": "17/45",
    "pooled_accuracy": "17/45",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "48467/54675",
    "increment": "-64/2025",
    "independent_group_discovery": "48467/54675",
    "independent_pooled_accuracy": "287/675",
    "pooled_accuracy": "287/675",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "25511/30375",
    "increment": "-12736/273375",
    "independent_group_discovery": "25511/30375",
    "independent_pooled_accuracy": "517/1125",
    "pooled_accuracy": "517/1125",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "351433/455625",
    "increment": "-31232/455625",
    "independent_group_discovery": "351433/455625",
    "independent_pooled_accuracy": "24577/50625",
    "pooled_accuracy": "24577/50625",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "921467/1366875",
    "increment": "-132832/1366875",
    "independent_group_discovery": "921467/1366875",
    "independent_pooled_accuracy": "232921/455625",
    "pooled_accuracy": "232921/455625",
    "targets": 6
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "735499/1366875",
    "increment": "-185968/1366875",
    "independent_group_discovery": "735499/1366875",
    "independent_pooled_accuracy": "735499/1366875",
    "pooled_accuracy": "735499/1366875",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "16/25",
    "increment": null,
    "independent_group_discovery": "16/25",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "2/5",
    "increment": "-6/25",
    "independent_group_discovery": "2/5",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "98/125",
    "increment": null,
    "independent_group_discovery": "98/125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "16/25",
    "increment": "-18/125",
    "independent_group_discovery": "16/25",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "292/625",
    "increment": "-108/625",
    "independent_group_discovery": "292/625",
    "independent_pooled_accuracy": "292/625",
    "pooled_accuracy": "292/625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "544/625",
    "increment": null,
    "independent_group_discovery": "544/625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "98/125",
    "increment": "-54/625",
    "independent_group_discovery": "98/125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "2126/3125",
    "increment": "-324/3125",
    "independent_group_discovery": "2126/3125",
    "independent_pooled_accuracy": "292/625",
    "pooled_accuracy": "292/625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "8308/15625",
    "increment": "-2322/15625",
    "independent_group_discovery": "8308/15625",
    "independent_pooled_accuracy": "8308/15625",
    "pooled_accuracy": "8308/15625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "2882/3125",
    "increment": null,
    "independent_group_discovery": "2882/3125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "544/625",
    "increment": "-162/3125",
    "independent_group_discovery": "544/625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "12628/15625",
    "increment": "-972/15625",
    "independent_group_discovery": "12628/15625",
    "independent_pooled_accuracy": "292/625",
    "pooled_accuracy": "292/625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "56174/78125",
    "increment": "-6966/78125",
    "independent_group_discovery": "56174/78125",
    "independent_pooled_accuracy": "8308/15625",
    "pooled_accuracy": "8308/15625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "225088/390625",
    "increment": "-55782/390625",
    "independent_group_discovery": "225088/390625",
    "independent_pooled_accuracy": "225088/390625",
    "pooled_accuracy": "225088/390625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "14896/15625",
    "increment": null,
    "independent_group_discovery": "14896/15625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "2882/3125",
    "increment": "-486/15625",
    "independent_group_discovery": "2882/3125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "69134/78125",
    "increment": "-2916/78125",
    "independent_group_discovery": "69134/78125",
    "independent_pooled_accuracy": "292/625",
    "pooled_accuracy": "292/625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "324772/390625",
    "increment": "-20898/390625",
    "independent_group_discovery": "324772/390625",
    "independent_pooled_accuracy": "8308/15625",
    "pooled_accuracy": "8308/15625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "1456514/1953125",
    "increment": "-167346/1953125",
    "independent_group_discovery": "1456514/1953125",
    "independent_pooled_accuracy": "225088/390625",
    "pooled_accuracy": "225088/390625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "5962864/9765625",
    "increment": "-1319706/9765625",
    "independent_group_discovery": "5962864/9765625",
    "independent_pooled_accuracy": "5962864/9765625",
    "pooled_accuracy": "5962864/9765625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "75938/78125",
    "increment": null,
    "independent_group_discovery": "75938/78125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "14896/15625",
    "increment": "-1458/78125",
    "independent_group_discovery": "14896/15625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "363652/390625",
    "increment": "-8748/390625",
    "independent_group_discovery": "363652/390625",
    "independent_pooled_accuracy": "292/625",
    "pooled_accuracy": "292/625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "1755566/1953125",
    "increment": "-62694/1953125",
    "independent_group_discovery": "1755566/1953125",
    "independent_pooled_accuracy": "8308/15625",
    "pooled_accuracy": "8308/15625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "8275792/9765625",
    "increment": "-502038/9765625",
    "independent_group_discovery": "8275792/9765625",
    "independent_pooled_accuracy": "225088/390625",
    "pooled_accuracy": "225088/390625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "37419842/48828125",
    "increment": "-3959118/48828125",
    "independent_group_discovery": "37419842/48828125",
    "independent_pooled_accuracy": "5962864/9765625",
    "pooled_accuracy": "5962864/9765625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "31468448/48828125",
    "increment": "-5951394/48828125",
    "independent_group_discovery": "31468448/48828125",
    "independent_pooled_accuracy": "31468448/48828125",
    "pooled_accuracy": "31468448/48828125",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "384064/390625",
    "increment": null,
    "independent_group_discovery": "384064/390625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "75938/78125",
    "increment": "-4374/390625",
    "independent_group_discovery": "75938/78125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "1872206/1953125",
    "increment": "-26244/1953125",
    "independent_group_discovery": "1872206/1953125",
    "independent_pooled_accuracy": "292/625",
    "pooled_accuracy": "292/625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "9172948/9765625",
    "increment": "-188082/9765625",
    "independent_group_discovery": "9172948/9765625",
    "independent_pooled_accuracy": "8308/15625",
    "pooled_accuracy": "8308/15625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "44358626/48828125",
    "increment": "-1506114/48828125",
    "independent_group_discovery": "44358626/48828125",
    "independent_pooled_accuracy": "225088/390625",
    "pooled_accuracy": "225088/390625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "209915776/244140625",
    "increment": "-11877354/244140625",
    "independent_group_discovery": "209915776/244140625",
    "independent_pooled_accuracy": "5962864/9765625",
    "pooled_accuracy": "5962864/9765625",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "192061594/244140625",
    "increment": "-17854182/244140625",
    "independent_group_discovery": "192061594/244140625",
    "independent_pooled_accuracy": "31468448/48828125",
    "pooled_accuracy": "31468448/48828125",
    "targets": 6
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "165470752/244140625",
    "increment": "-26590842/244140625",
    "independent_group_discovery": "165470752/244140625",
    "independent_pooled_accuracy": "165470752/244140625",
    "pooled_accuracy": "165470752/244140625",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "3/4",
    "increment": null,
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/2",
    "increment": "-1/4",
    "independent_group_discovery": "1/2",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "7/8",
    "increment": null,
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "3/4",
    "increment": "-1/8",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "3/5",
    "increment": "-3/20",
    "independent_group_discovery": "3/5",
    "independent_pooled_accuracy": "3/5",
    "pooled_accuracy": "3/5",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "15/16",
    "increment": null,
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "7/8",
    "increment": "-1/16",
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "4/5",
    "increment": "-3/40",
    "independent_group_discovery": "4/5",
    "independent_pooled_accuracy": "3/5",
    "pooled_accuracy": "3/5",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "17/25",
    "increment": "-3/25",
    "independent_group_discovery": "17/25",
    "independent_pooled_accuracy": "17/25",
    "pooled_accuracy": "17/25",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "31/32",
    "increment": null,
    "independent_group_discovery": "31/32",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "15/16",
    "increment": "-1/32",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "9/10",
    "increment": "-3/80",
    "independent_group_discovery": "9/10",
    "independent_pooled_accuracy": "3/5",
    "pooled_accuracy": "3/5",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "21/25",
    "increment": "-3/50",
    "independent_group_discovery": "21/25",
    "independent_pooled_accuracy": "17/25",
    "pooled_accuracy": "17/25",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "731/1000",
    "increment": "-109/1000",
    "independent_group_discovery": "731/1000",
    "independent_pooled_accuracy": "731/1000",
    "pooled_accuracy": "731/1000",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "63/64",
    "increment": null,
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "31/32",
    "increment": "-1/64",
    "independent_group_discovery": "31/32",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "19/20",
    "increment": "-3/160",
    "independent_group_discovery": "19/20",
    "independent_pooled_accuracy": "3/5",
    "pooled_accuracy": "3/5",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "23/25",
    "increment": "-3/100",
    "independent_group_discovery": "23/25",
    "independent_pooled_accuracy": "17/25",
    "pooled_accuracy": "17/25",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "1731/2000",
    "increment": "-109/2000",
    "independent_group_discovery": "1731/2000",
    "independent_pooled_accuracy": "731/1000",
    "pooled_accuracy": "731/1000",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "3853/5000",
    "increment": "-949/10000",
    "independent_group_discovery": "3853/5000",
    "independent_pooled_accuracy": "3853/5000",
    "pooled_accuracy": "3853/5000",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "127/128",
    "increment": null,
    "independent_group_discovery": "127/128",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "63/64",
    "increment": "-1/128",
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "39/40",
    "increment": "-3/320",
    "independent_group_discovery": "39/40",
    "independent_pooled_accuracy": "3/5",
    "pooled_accuracy": "3/5",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "24/25",
    "increment": "-3/200",
    "independent_group_discovery": "24/25",
    "independent_pooled_accuracy": "17/25",
    "pooled_accuracy": "17/25",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "3731/4000",
    "increment": "-109/4000",
    "independent_group_discovery": "3731/4000",
    "independent_pooled_accuracy": "731/1000",
    "pooled_accuracy": "731/1000",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "8853/10000",
    "increment": "-949/20000",
    "independent_group_discovery": "8853/10000",
    "independent_pooled_accuracy": "3853/5000",
    "pooled_accuracy": "3853/5000",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "8073/10000",
    "increment": "-39/500",
    "independent_group_discovery": "8073/10000",
    "independent_pooled_accuracy": "8073/10000",
    "pooled_accuracy": "8073/10000",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "255/256",
    "increment": null,
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "127/128",
    "increment": "-1/256",
    "independent_group_discovery": "127/128",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "79/80",
    "increment": "-3/640",
    "independent_group_discovery": "79/80",
    "independent_pooled_accuracy": "3/5",
    "pooled_accuracy": "3/5",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "49/50",
    "increment": "-3/400",
    "independent_group_discovery": "49/50",
    "independent_pooled_accuracy": "17/25",
    "pooled_accuracy": "17/25",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "7731/8000",
    "increment": "-109/8000",
    "independent_group_discovery": "7731/8000",
    "independent_pooled_accuracy": "731/1000",
    "pooled_accuracy": "731/1000",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "18853/20000",
    "increment": "-949/40000",
    "independent_group_discovery": "18853/20000",
    "independent_pooled_accuracy": "3853/5000",
    "pooled_accuracy": "3853/5000",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "18073/20000",
    "increment": "-39/1000",
    "independent_group_discovery": "18073/20000",
    "independent_pooled_accuracy": "8073/10000",
    "pooled_accuracy": "8073/10000",
    "targets": 6
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1679/2000",
    "increment": "-1283/20000",
    "independent_group_discovery": "1679/2000",
    "independent_pooled_accuracy": "1679/2000",
    "pooled_accuracy": "1679/2000",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "8/9",
    "increment": null,
    "independent_group_discovery": "8/9",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "2/3",
    "increment": "-2/9",
    "independent_group_discovery": "2/3",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "26/27",
    "increment": null,
    "independent_group_discovery": "26/27",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "8/9",
    "increment": "-2/27",
    "independent_group_discovery": "8/9",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "4/5",
    "increment": "-4/45",
    "independent_group_discovery": "4/5",
    "independent_pooled_accuracy": "4/5",
    "pooled_accuracy": "4/5",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "80/81",
    "increment": null,
    "independent_group_discovery": "80/81",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "26/27",
    "increment": "-2/81",
    "independent_group_discovery": "26/27",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "14/15",
    "increment": "-4/135",
    "independent_group_discovery": "14/15",
    "independent_pooled_accuracy": "4/5",
    "pooled_accuracy": "4/5",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "196/225",
    "increment": "-14/225",
    "independent_group_discovery": "196/225",
    "independent_pooled_accuracy": "196/225",
    "pooled_accuracy": "196/225",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "242/243",
    "increment": null,
    "independent_group_discovery": "242/243",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "80/81",
    "increment": "-2/243",
    "independent_group_discovery": "80/81",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "44/45",
    "increment": "-4/405",
    "independent_group_discovery": "44/45",
    "independent_pooled_accuracy": "4/5",
    "pooled_accuracy": "4/5",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "646/675",
    "increment": "-14/675",
    "independent_group_discovery": "646/675",
    "independent_pooled_accuracy": "196/225",
    "pooled_accuracy": "196/225",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1024/1125",
    "increment": "-158/3375",
    "independent_group_discovery": "1024/1125",
    "independent_pooled_accuracy": "1024/1125",
    "pooled_accuracy": "1024/1125",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "728/729",
    "increment": null,
    "independent_group_discovery": "728/729",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "242/243",
    "increment": "-2/729",
    "independent_group_discovery": "242/243",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "134/135",
    "increment": "-4/1215",
    "independent_group_discovery": "134/135",
    "independent_pooled_accuracy": "4/5",
    "pooled_accuracy": "4/5",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "1996/2025",
    "increment": "-14/2025",
    "independent_group_discovery": "1996/2025",
    "independent_pooled_accuracy": "196/225",
    "pooled_accuracy": "196/225",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "3274/3375",
    "increment": "-158/10125",
    "independent_group_discovery": "3274/3375",
    "independent_pooled_accuracy": "1024/1125",
    "pooled_accuracy": "1024/1125",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "15824/16875",
    "increment": "-182/5625",
    "independent_group_discovery": "15824/16875",
    "independent_pooled_accuracy": "15824/16875",
    "pooled_accuracy": "15824/16875",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "2186/2187",
    "increment": null,
    "independent_group_discovery": "2186/2187",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "728/729",
    "increment": "-2/2187",
    "independent_group_discovery": "728/729",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "404/405",
    "increment": "-4/3645",
    "independent_group_discovery": "404/405",
    "independent_pooled_accuracy": "4/5",
    "pooled_accuracy": "4/5",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "6046/6075",
    "increment": "-14/6075",
    "independent_group_discovery": "6046/6075",
    "independent_pooled_accuracy": "196/225",
    "pooled_accuracy": "196/225",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "10024/10125",
    "increment": "-158/30375",
    "independent_group_discovery": "10024/10125",
    "independent_pooled_accuracy": "1024/1125",
    "pooled_accuracy": "1024/1125",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "49574/50625",
    "increment": "-182/16875",
    "independent_group_discovery": "49574/50625",
    "independent_pooled_accuracy": "15824/16875",
    "pooled_accuracy": "15824/16875",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "145504/151875",
    "increment": "-3218/151875",
    "independent_group_discovery": "145504/151875",
    "independent_pooled_accuracy": "145504/151875",
    "pooled_accuracy": "145504/151875",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "6560/6561",
    "increment": null,
    "independent_group_discovery": "6560/6561",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "2186/2187",
    "increment": "-2/6561",
    "independent_group_discovery": "2186/2187",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "1214/1215",
    "increment": "-4/10935",
    "independent_group_discovery": "1214/1215",
    "independent_pooled_accuracy": "4/5",
    "pooled_accuracy": "4/5",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "18196/18225",
    "increment": "-14/18225",
    "independent_group_discovery": "18196/18225",
    "independent_pooled_accuracy": "196/225",
    "pooled_accuracy": "196/225",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "30274/30375",
    "increment": "-158/91125",
    "independent_group_discovery": "30274/30375",
    "independent_pooled_accuracy": "1024/1125",
    "pooled_accuracy": "1024/1125",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "150824/151875",
    "increment": "-182/50625",
    "independent_group_discovery": "150824/151875",
    "independent_pooled_accuracy": "15824/16875",
    "pooled_accuracy": "15824/16875",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "449254/455625",
    "increment": "-3218/455625",
    "independent_group_discovery": "449254/455625",
    "independent_pooled_accuracy": "145504/151875",
    "pooled_accuracy": "145504/151875",
    "targets": 6
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "442784/455625",
    "increment": "-1294/91125",
    "independent_group_discovery": "442784/455625",
    "independent_pooled_accuracy": "442784/455625",
    "pooled_accuracy": "442784/455625",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "15/16",
    "increment": null,
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "3/4",
    "increment": "-3/16",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "63/64",
    "increment": null,
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "15/16",
    "increment": "-3/64",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "141/160",
    "increment": "-9/160",
    "independent_group_discovery": "141/160",
    "independent_pooled_accuracy": "141/160",
    "pooled_accuracy": "141/160",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "255/256",
    "increment": null,
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "63/64",
    "increment": "-3/256",
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "621/640",
    "increment": "-9/640",
    "independent_group_discovery": "621/640",
    "independent_pooled_accuracy": "141/160",
    "pooled_accuracy": "141/160",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "747/800",
    "increment": "-117/3200",
    "independent_group_discovery": "747/800",
    "independent_pooled_accuracy": "747/800",
    "pooled_accuracy": "747/800",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "1023/1024",
    "increment": null,
    "independent_group_discovery": "1023/1024",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "255/256",
    "increment": "-3/1024",
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "2541/2560",
    "increment": "-9/2560",
    "independent_group_discovery": "2541/2560",
    "independent_pooled_accuracy": "141/160",
    "pooled_accuracy": "141/160",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "3147/3200",
    "increment": "-117/12800",
    "independent_group_discovery": "3147/3200",
    "independent_pooled_accuracy": "747/800",
    "pooled_accuracy": "747/800",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "61461/64000",
    "increment": "-1479/64000",
    "independent_group_discovery": "61461/64000",
    "independent_pooled_accuracy": "61461/64000",
    "pooled_accuracy": "61461/64000",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "4095/4096",
    "increment": null,
    "independent_group_discovery": "4095/4096",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "1023/1024",
    "increment": "-3/4096",
    "independent_group_discovery": "1023/1024",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "10221/10240",
    "increment": "-9/10240",
    "independent_group_discovery": "10221/10240",
    "independent_pooled_accuracy": "141/160",
    "pooled_accuracy": "141/160",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "12747/12800",
    "increment": "-117/51200",
    "independent_group_discovery": "12747/12800",
    "independent_pooled_accuracy": "747/800",
    "pooled_accuracy": "747/800",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "253461/256000",
    "increment": "-1479/256000",
    "independent_group_discovery": "253461/256000",
    "independent_pooled_accuracy": "61461/64000",
    "pooled_accuracy": "61461/64000",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "156267/160000",
    "increment": "-17169/1280000",
    "independent_group_discovery": "156267/160000",
    "independent_pooled_accuracy": "156267/160000",
    "pooled_accuracy": "156267/160000",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "16383/16384",
    "increment": null,
    "independent_group_discovery": "16383/16384",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "4095/4096",
    "increment": "-3/16384",
    "independent_group_discovery": "4095/4096",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "40941/40960",
    "increment": "-9/40960",
    "independent_group_discovery": "40941/40960",
    "independent_pooled_accuracy": "141/160",
    "pooled_accuracy": "141/160",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "51147/51200",
    "increment": "-117/204800",
    "independent_group_discovery": "51147/51200",
    "independent_pooled_accuracy": "747/800",
    "pooled_accuracy": "747/800",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "1021461/1024000",
    "increment": "-1479/1024000",
    "independent_group_discovery": "1021461/1024000",
    "independent_pooled_accuracy": "61461/64000",
    "pooled_accuracy": "61461/64000",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "636267/640000",
    "increment": "-17169/5120000",
    "independent_group_discovery": "636267/640000",
    "independent_pooled_accuracy": "156267/160000",
    "pooled_accuracy": "156267/160000",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "2526039/2560000",
    "increment": "-19029/2560000",
    "independent_group_discovery": "2526039/2560000",
    "independent_pooled_accuracy": "2526039/2560000",
    "pooled_accuracy": "2526039/2560000",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "65535/65536",
    "increment": null,
    "independent_group_discovery": "65535/65536",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "16383/16384",
    "increment": "-3/65536",
    "independent_group_discovery": "16383/16384",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "163821/163840",
    "increment": "-9/163840",
    "independent_group_discovery": "163821/163840",
    "independent_pooled_accuracy": "141/160",
    "pooled_accuracy": "141/160",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "204747/204800",
    "increment": "-117/819200",
    "independent_group_discovery": "204747/204800",
    "independent_pooled_accuracy": "747/800",
    "pooled_accuracy": "747/800",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "4093461/4096000",
    "increment": "-1479/4096000",
    "independent_group_discovery": "4093461/4096000",
    "independent_pooled_accuracy": "61461/64000",
    "pooled_accuracy": "61461/64000",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "2556267/2560000",
    "increment": "-17169/20480000",
    "independent_group_discovery": "2556267/2560000",
    "independent_pooled_accuracy": "156267/160000",
    "pooled_accuracy": "156267/160000",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "10206039/10240000",
    "increment": "-19029/10240000",
    "independent_group_discovery": "10206039/10240000",
    "independent_pooled_accuracy": "2526039/2560000",
    "pooled_accuracy": "2526039/2560000",
    "targets": 6
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "158787/160000",
    "increment": "-43671/10240000",
    "independent_group_discovery": "158787/160000",
    "independent_pooled_accuracy": "158787/160000",
    "pooled_accuracy": "158787/160000",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "35/36",
    "increment": null,
    "independent_group_discovery": "35/36",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "5/6",
    "increment": "-5/36",
    "independent_group_discovery": "5/6",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "215/216",
    "increment": null,
    "independent_group_discovery": "215/216",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "35/36",
    "increment": "-5/216",
    "independent_group_discovery": "35/36",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "17/18",
    "increment": "-1/36",
    "independent_group_discovery": "17/18",
    "independent_pooled_accuracy": "17/18",
    "pooled_accuracy": "17/18",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "1295/1296",
    "increment": null,
    "independent_group_discovery": "1295/1296",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "215/216",
    "increment": "-5/1296",
    "independent_group_discovery": "215/216",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "107/108",
    "increment": "-1/216",
    "independent_group_discovery": "107/108",
    "independent_pooled_accuracy": "17/18",
    "pooled_accuracy": "17/18",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "263/270",
    "increment": "-1/60",
    "independent_group_discovery": "263/270",
    "independent_pooled_accuracy": "263/270",
    "pooled_accuracy": "263/270",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "7775/7776",
    "increment": null,
    "independent_group_discovery": "7775/7776",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "1295/1296",
    "increment": "-5/7776",
    "independent_group_discovery": "1295/1296",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "647/648",
    "increment": "-1/1296",
    "independent_group_discovery": "647/648",
    "independent_pooled_accuracy": "17/18",
    "pooled_accuracy": "17/18",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1613/1620",
    "increment": "-1/360",
    "independent_group_discovery": "1613/1620",
    "independent_pooled_accuracy": "263/270",
    "pooled_accuracy": "263/270",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "889/900",
    "increment": "-16/2025",
    "independent_group_discovery": "889/900",
    "independent_pooled_accuracy": "889/900",
    "pooled_accuracy": "889/900",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "46655/46656",
    "increment": null,
    "independent_group_discovery": "46655/46656",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "7775/7776",
    "increment": "-5/46656",
    "independent_group_discovery": "7775/7776",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "3887/3888",
    "increment": "-1/7776",
    "independent_group_discovery": "3887/3888",
    "independent_pooled_accuracy": "17/18",
    "pooled_accuracy": "17/18",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "9713/9720",
    "increment": "-1/2160",
    "independent_group_discovery": "9713/9720",
    "independent_pooled_accuracy": "263/270",
    "pooled_accuracy": "263/270",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "5389/5400",
    "increment": "-8/6075",
    "independent_group_discovery": "5389/5400",
    "independent_pooled_accuracy": "889/900",
    "pooled_accuracy": "889/900",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "40271/40500",
    "increment": "-293/81000",
    "independent_group_discovery": "40271/40500",
    "independent_pooled_accuracy": "40271/40500",
    "pooled_accuracy": "40271/40500",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "279935/279936",
    "increment": null,
    "independent_group_discovery": "279935/279936",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "46655/46656",
    "increment": "-5/279936",
    "independent_group_discovery": "46655/46656",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "23327/23328",
    "increment": "-1/46656",
    "independent_group_discovery": "23327/23328",
    "independent_pooled_accuracy": "17/18",
    "pooled_accuracy": "17/18",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "58313/58320",
    "increment": "-1/12960",
    "independent_group_discovery": "58313/58320",
    "independent_pooled_accuracy": "263/270",
    "pooled_accuracy": "263/270",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "32389/32400",
    "increment": "-4/18225",
    "independent_group_discovery": "32389/32400",
    "independent_pooled_accuracy": "889/900",
    "pooled_accuracy": "889/900",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "242771/243000",
    "increment": "-293/486000",
    "independent_group_discovery": "242771/243000",
    "independent_pooled_accuracy": "40271/40500",
    "pooled_accuracy": "40271/40500",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "145433/145800",
    "increment": "-287/182250",
    "independent_group_discovery": "145433/145800",
    "independent_pooled_accuracy": "145433/145800",
    "pooled_accuracy": "145433/145800",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "1679615/1679616",
    "increment": null,
    "independent_group_discovery": "1679615/1679616",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "279935/279936",
    "increment": "-5/1679616",
    "independent_group_discovery": "279935/279936",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "139967/139968",
    "increment": "-1/279936",
    "independent_group_discovery": "139967/139968",
    "independent_pooled_accuracy": "17/18",
    "pooled_accuracy": "17/18",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "349913/349920",
    "increment": "-1/77760",
    "independent_group_discovery": "349913/349920",
    "independent_pooled_accuracy": "263/270",
    "pooled_accuracy": "263/270",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "194389/194400",
    "increment": "-2/54675",
    "independent_group_discovery": "194389/194400",
    "independent_pooled_accuracy": "889/900",
    "pooled_accuracy": "889/900",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1457771/1458000",
    "increment": "-293/2916000",
    "independent_group_discovery": "1457771/1458000",
    "independent_pooled_accuracy": "40271/40500",
    "pooled_accuracy": "40271/40500",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "874433/874800",
    "increment": "-287/1093500",
    "independent_group_discovery": "874433/874800",
    "independent_pooled_accuracy": "145433/145800",
    "pooled_accuracy": "145433/145800",
    "targets": 6
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "436901/437400",
    "increment": "-631/874800",
    "independent_group_discovery": "436901/437400",
    "independent_pooled_accuracy": "436901/437400",
    "pooled_accuracy": "436901/437400",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "99/100",
    "increment": null,
    "independent_group_discovery": "99/100",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "9/10",
    "increment": "-9/100",
    "independent_group_discovery": "9/10",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "999/1000",
    "increment": null,
    "independent_group_discovery": "999/1000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "99/100",
    "increment": "-9/1000",
    "independent_group_discovery": "99/100",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "612/625",
    "increment": "-27/2500",
    "independent_group_discovery": "612/625",
    "independent_pooled_accuracy": "612/625",
    "pooled_accuracy": "612/625",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "9999/10000",
    "increment": null,
    "independent_group_discovery": "9999/10000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "999/1000",
    "increment": "-9/10000",
    "independent_group_discovery": "999/1000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "6237/6250",
    "increment": "-27/25000",
    "independent_group_discovery": "6237/6250",
    "independent_pooled_accuracy": "612/625",
    "pooled_accuracy": "612/625",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "15498/15625",
    "increment": "-189/31250",
    "independent_group_discovery": "15498/15625",
    "independent_pooled_accuracy": "15498/15625",
    "pooled_accuracy": "15498/15625",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "99999/100000",
    "increment": null,
    "independent_group_discovery": "99999/100000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "9999/10000",
    "increment": "-9/100000",
    "independent_group_discovery": "9999/10000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "62487/62500",
    "increment": "-27/250000",
    "independent_group_discovery": "62487/62500",
    "independent_pooled_accuracy": "612/625",
    "pooled_accuracy": "612/625",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "156123/156250",
    "increment": "-189/312500",
    "independent_group_discovery": "156123/156250",
    "independent_pooled_accuracy": "15498/15625",
    "pooled_accuracy": "15498/15625",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "3116529/3125000",
    "increment": "-5931/3125000",
    "independent_group_discovery": "3116529/3125000",
    "independent_pooled_accuracy": "3116529/3125000",
    "pooled_accuracy": "3116529/3125000",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "999999/1000000",
    "increment": null,
    "independent_group_discovery": "999999/1000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "99999/100000",
    "increment": "-9/1000000",
    "independent_group_discovery": "99999/100000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "624987/625000",
    "increment": "-27/2500000",
    "independent_group_discovery": "624987/625000",
    "independent_pooled_accuracy": "612/625",
    "pooled_accuracy": "612/625",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "1562373/1562500",
    "increment": "-189/3125000",
    "independent_group_discovery": "1562373/1562500",
    "independent_pooled_accuracy": "15498/15625",
    "pooled_accuracy": "15498/15625",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "31241529/31250000",
    "increment": "-5931/31250000",
    "independent_group_discovery": "31241529/31250000",
    "independent_pooled_accuracy": "3116529/3125000",
    "pooled_accuracy": "3116529/3125000",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "78051627/78125000",
    "increment": "-104391/156250000",
    "independent_group_discovery": "78051627/78125000",
    "independent_pooled_accuracy": "78051627/78125000",
    "pooled_accuracy": "78051627/78125000",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "9999999/10000000",
    "increment": null,
    "independent_group_discovery": "9999999/10000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "999999/1000000",
    "increment": "-9/10000000",
    "independent_group_discovery": "999999/1000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "6249987/6250000",
    "increment": "-27/25000000",
    "independent_group_discovery": "6249987/6250000",
    "independent_pooled_accuracy": "612/625",
    "pooled_accuracy": "612/625",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "15624873/15625000",
    "increment": "-189/31250000",
    "independent_group_discovery": "15624873/15625000",
    "independent_pooled_accuracy": "15498/15625",
    "pooled_accuracy": "15498/15625",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "312491529/312500000",
    "increment": "-5931/312500000",
    "independent_group_discovery": "312491529/312500000",
    "independent_pooled_accuracy": "3116529/3125000",
    "pooled_accuracy": "3116529/3125000",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "781176627/781250000",
    "increment": "-104391/1562500000",
    "independent_group_discovery": "781176627/781250000",
    "independent_pooled_accuracy": "78051627/78125000",
    "pooled_accuracy": "78051627/78125000",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "781011963/781250000",
    "increment": "-20583/97656250",
    "independent_group_discovery": "781011963/781250000",
    "independent_pooled_accuracy": "781011963/781250000",
    "pooled_accuracy": "781011963/781250000",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "99999999/100000000",
    "increment": null,
    "independent_group_discovery": "99999999/100000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "9999999/10000000",
    "increment": "-9/100000000",
    "independent_group_discovery": "9999999/10000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "62499987/62500000",
    "increment": "-27/250000000",
    "independent_group_discovery": "62499987/62500000",
    "independent_pooled_accuracy": "612/625",
    "pooled_accuracy": "612/625",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "156249873/156250000",
    "increment": "-189/312500000",
    "independent_group_discovery": "156249873/156250000",
    "independent_pooled_accuracy": "15498/15625",
    "pooled_accuracy": "15498/15625",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "3124991529/3125000000",
    "increment": "-5931/3125000000",
    "independent_group_discovery": "3124991529/3125000000",
    "independent_pooled_accuracy": "3116529/3125000",
    "pooled_accuracy": "3116529/3125000",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "7812426627/7812500000",
    "increment": "-104391/15625000000",
    "independent_group_discovery": "7812426627/7812500000",
    "independent_pooled_accuracy": "78051627/78125000",
    "pooled_accuracy": "78051627/78125000",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "7812261963/7812500000",
    "increment": "-20583/976562500",
    "independent_group_discovery": "7812261963/7812500000",
    "independent_pooled_accuracy": "781011963/781250000",
    "pooled_accuracy": "781011963/781250000",
    "targets": 6
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "3905845677/3906250000",
    "increment": "-570609/7812500000",
    "independent_group_discovery": "3905845677/3906250000",
    "independent_pooled_accuracy": "3905845677/3906250000",
    "pooled_accuracy": "3905845677/3906250000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "399/400",
    "increment": null,
    "independent_group_discovery": "399/400",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "19/20",
    "increment": "-19/400",
    "independent_group_discovery": "19/20",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "7999/8000",
    "increment": null,
    "independent_group_discovery": "7999/8000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "399/400",
    "increment": "-19/8000",
    "independent_group_discovery": "399/400",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "19893/20000",
    "increment": "-57/20000",
    "independent_group_discovery": "19893/20000",
    "independent_pooled_accuracy": "19893/20000",
    "pooled_accuracy": "19893/20000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "159999/160000",
    "increment": null,
    "independent_group_discovery": "159999/160000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "7999/8000",
    "increment": "-19/160000",
    "independent_group_discovery": "7999/8000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "399893/400000",
    "increment": "-57/400000",
    "independent_group_discovery": "399893/400000",
    "independent_pooled_accuracy": "19893/20000",
    "pooled_accuracy": "19893/20000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "499111/500000",
    "increment": "-3021/2000000",
    "independent_group_discovery": "499111/500000",
    "independent_pooled_accuracy": "499111/500000",
    "pooled_accuracy": "499111/500000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "3199999/3200000",
    "increment": null,
    "independent_group_discovery": "3199999/3200000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "159999/160000",
    "increment": "-19/3200000",
    "independent_group_discovery": "159999/160000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "7999893/8000000",
    "increment": "-57/8000000",
    "independent_group_discovery": "7999893/8000000",
    "independent_pooled_accuracy": "19893/20000",
    "pooled_accuracy": "19893/20000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "9999111/10000000",
    "increment": "-3021/40000000",
    "independent_group_discovery": "9999111/10000000",
    "independent_pooled_accuracy": "499111/500000",
    "pooled_accuracy": "499111/500000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "199931053/200000000",
    "increment": "-51167/200000000",
    "independent_group_discovery": "199931053/200000000",
    "independent_pooled_accuracy": "199931053/200000000",
    "pooled_accuracy": "199931053/200000000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "63999999/64000000",
    "increment": null,
    "independent_group_discovery": "63999999/64000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "3199999/3200000",
    "increment": "-19/64000000",
    "independent_group_discovery": "3199999/3200000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "159999893/160000000",
    "increment": "-57/160000000",
    "independent_group_discovery": "159999893/160000000",
    "independent_pooled_accuracy": "19893/20000",
    "pooled_accuracy": "19893/20000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "199999111/200000000",
    "increment": "-3021/800000000",
    "independent_group_discovery": "199999111/200000000",
    "independent_pooled_accuracy": "499111/500000",
    "pooled_accuracy": "499111/500000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "3999931053/4000000000",
    "increment": "-51167/4000000000",
    "independent_group_discovery": "3999931053/4000000000",
    "independent_pooled_accuracy": "199931053/200000000",
    "pooled_accuracy": "199931053/200000000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "2499785141/2500000000",
    "increment": "-1374137/20000000000",
    "independent_group_discovery": "2499785141/2500000000",
    "independent_pooled_accuracy": "2499785141/2500000000",
    "pooled_accuracy": "2499785141/2500000000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "1279999999/1280000000",
    "increment": null,
    "independent_group_discovery": "1279999999/1280000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "63999999/64000000",
    "increment": "-19/1280000000",
    "independent_group_discovery": "63999999/64000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "3199999893/3200000000",
    "increment": "-57/3200000000",
    "independent_group_discovery": "3199999893/3200000000",
    "independent_pooled_accuracy": "19893/20000",
    "pooled_accuracy": "19893/20000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "3999999111/4000000000",
    "increment": "-3021/16000000000",
    "independent_group_discovery": "3999999111/4000000000",
    "independent_pooled_accuracy": "499111/500000",
    "pooled_accuracy": "499111/500000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "79999931053/80000000000",
    "increment": "-51167/80000000000",
    "independent_group_discovery": "79999931053/80000000000",
    "independent_pooled_accuracy": "199931053/200000000",
    "pooled_accuracy": "199931053/200000000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "49999785141/50000000000",
    "increment": "-1374137/400000000000",
    "independent_group_discovery": "49999785141/50000000000",
    "independent_pooled_accuracy": "2499785141/2500000000",
    "pooled_accuracy": "2499785141/2500000000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "199996480431/200000000000",
    "increment": "-2660133/200000000000",
    "independent_group_discovery": "199996480431/200000000000",
    "independent_pooled_accuracy": "199996480431/200000000000",
    "pooled_accuracy": "199996480431/200000000000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "25599999999/25600000000",
    "increment": null,
    "independent_group_discovery": "25599999999/25600000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "1279999999/1280000000",
    "increment": "-19/25600000000",
    "independent_group_discovery": "1279999999/1280000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "63999999893/64000000000",
    "increment": "-57/64000000000",
    "independent_group_discovery": "63999999893/64000000000",
    "independent_pooled_accuracy": "19893/20000",
    "pooled_accuracy": "19893/20000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "79999999111/80000000000",
    "increment": "-3021/320000000000",
    "independent_group_discovery": "79999999111/80000000000",
    "independent_pooled_accuracy": "499111/500000",
    "pooled_accuracy": "499111/500000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "1599999931053/1600000000000",
    "increment": "-51167/1600000000000",
    "independent_group_discovery": "1599999931053/1600000000000",
    "independent_pooled_accuracy": "199931053/200000000",
    "pooled_accuracy": "199931053/200000000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "999999785141/1000000000000",
    "increment": "-1374137/8000000000000",
    "independent_group_discovery": "999999785141/1000000000000",
    "independent_pooled_accuracy": "2499785141/2500000000",
    "pooled_accuracy": "2499785141/2500000000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "3999996480431/4000000000000",
    "increment": "-2660133/4000000000000",
    "independent_group_discovery": "3999996480431/4000000000000",
    "independent_pooled_accuracy": "199996480431/200000000000",
    "pooled_accuracy": "199996480431/200000000000",
    "targets": 6
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "249998955763/250000000000",
    "increment": "-13188223/4000000000000",
    "independent_group_discovery": "249998955763/250000000000",
    "independent_pooled_accuracy": "249998955763/250000000000",
    "pooled_accuracy": "249998955763/250000000000",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 6
  },
  {
    "accuracy": "1/7",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "13/49",
    "increment": null,
    "independent_group_discovery": "13/49",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/7",
    "increment": "-6/49",
    "independent_group_discovery": "1/7",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "127/343",
    "increment": null,
    "independent_group_discovery": "127/343",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "13/49",
    "increment": "-36/343",
    "independent_group_discovery": "13/49",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1/7",
    "increment": "-6/49",
    "independent_group_discovery": "1/7",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "1105/2401",
    "increment": null,
    "independent_group_discovery": "1105/2401",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "127/343",
    "increment": "-216/2401",
    "independent_group_discovery": "127/343",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "13/49",
    "increment": "-36/343",
    "independent_group_discovery": "13/49",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "1/7",
    "increment": "-6/49",
    "independent_group_discovery": "1/7",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "9031/16807",
    "increment": null,
    "independent_group_discovery": "9031/16807",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "1105/2401",
    "increment": "-1296/16807",
    "independent_group_discovery": "1105/2401",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "127/343",
    "increment": "-216/2401",
    "independent_group_discovery": "127/343",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "13/49",
    "increment": "-36/343",
    "independent_group_discovery": "13/49",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1/7",
    "increment": "-6/49",
    "independent_group_discovery": "1/7",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "70993/117649",
    "increment": null,
    "independent_group_discovery": "70993/117649",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "9031/16807",
    "increment": "-7776/117649",
    "independent_group_discovery": "9031/16807",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "1105/2401",
    "increment": "-1296/16807",
    "independent_group_discovery": "1105/2401",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "127/343",
    "increment": "-216/2401",
    "independent_group_discovery": "127/343",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "13/49",
    "increment": "-36/343",
    "independent_group_discovery": "13/49",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1/7",
    "increment": "-6/49",
    "independent_group_discovery": "1/7",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "543607/823543",
    "increment": null,
    "independent_group_discovery": "543607/823543",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "70993/117649",
    "increment": "-46656/823543",
    "independent_group_discovery": "70993/117649",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "9031/16807",
    "increment": "-7776/117649",
    "independent_group_discovery": "9031/16807",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "1105/2401",
    "increment": "-1296/16807",
    "independent_group_discovery": "1105/2401",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "127/343",
    "increment": "-216/2401",
    "independent_group_discovery": "127/343",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "13/49",
    "increment": "-36/343",
    "independent_group_discovery": "13/49",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "1/7",
    "increment": "-6/49",
    "independent_group_discovery": "1/7",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "4085185/5764801",
    "increment": null,
    "independent_group_discovery": "4085185/5764801",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "543607/823543",
    "increment": "-279936/5764801",
    "independent_group_discovery": "543607/823543",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "70993/117649",
    "increment": "-46656/823543",
    "independent_group_discovery": "70993/117649",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "9031/16807",
    "increment": "-7776/117649",
    "independent_group_discovery": "9031/16807",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "1105/2401",
    "increment": "-1296/16807",
    "independent_group_discovery": "1105/2401",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "127/343",
    "increment": "-216/2401",
    "independent_group_discovery": "127/343",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "13/49",
    "increment": "-36/343",
    "independent_group_discovery": "13/49",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/7",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1/7",
    "increment": "-6/49",
    "independent_group_discovery": "1/7",
    "independent_pooled_accuracy": "1/7",
    "pooled_accuracy": "1/7",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "9/25",
    "increment": null,
    "independent_group_discovery": "9/25",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/5",
    "increment": "-4/25",
    "independent_group_discovery": "1/5",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "61/125",
    "increment": null,
    "independent_group_discovery": "61/125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "9/25",
    "increment": "-16/125",
    "independent_group_discovery": "9/25",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "79/375",
    "increment": "-56/375",
    "independent_group_discovery": "79/375",
    "independent_pooled_accuracy": "79/375",
    "pooled_accuracy": "79/375",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "369/625",
    "increment": null,
    "independent_group_discovery": "369/625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "61/125",
    "increment": "-64/625",
    "independent_group_discovery": "61/125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "691/1875",
    "increment": "-224/1875",
    "independent_group_discovery": "691/1875",
    "independent_pooled_accuracy": "79/375",
    "pooled_accuracy": "79/375",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "253/1125",
    "increment": "-808/5625",
    "independent_group_discovery": "253/1125",
    "independent_pooled_accuracy": "253/1125",
    "pooled_accuracy": "253/1125",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "2101/3125",
    "increment": null,
    "independent_group_discovery": "2101/3125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "369/625",
    "increment": "-256/3125",
    "independent_group_discovery": "369/625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "4639/9375",
    "increment": "-896/9375",
    "independent_group_discovery": "4639/9375",
    "independent_pooled_accuracy": "79/375",
    "pooled_accuracy": "79/375",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "2137/5625",
    "increment": "-3232/28125",
    "independent_group_discovery": "2137/5625",
    "independent_pooled_accuracy": "253/1125",
    "pooled_accuracy": "253/1125",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "741/3125",
    "increment": "-4016/28125",
    "independent_group_discovery": "741/3125",
    "independent_pooled_accuracy": "741/3125",
    "pooled_accuracy": "741/3125",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "11529/15625",
    "increment": null,
    "independent_group_discovery": "11529/15625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "2101/3125",
    "increment": "-1024/15625",
    "independent_group_discovery": "2101/3125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "27931/46875",
    "increment": "-3584/46875",
    "independent_group_discovery": "27931/46875",
    "independent_pooled_accuracy": "79/375",
    "pooled_accuracy": "79/375",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "14173/28125",
    "increment": "-12928/140625",
    "independent_group_discovery": "14173/28125",
    "independent_pooled_accuracy": "253/1125",
    "pooled_accuracy": "253/1125",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "6089/15625",
    "increment": "-16064/140625",
    "independent_group_discovery": "6089/15625",
    "independent_pooled_accuracy": "741/3125",
    "pooled_accuracy": "741/3125",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "20759/84375",
    "increment": "-60608/421875",
    "independent_group_discovery": "20759/84375",
    "independent_pooled_accuracy": "20759/84375",
    "pooled_accuracy": "20759/84375",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "61741/78125",
    "increment": null,
    "independent_group_discovery": "61741/78125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "11529/15625",
    "increment": "-4096/78125",
    "independent_group_discovery": "11529/15625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "158599/234375",
    "increment": "-14336/234375",
    "independent_group_discovery": "158599/234375",
    "independent_pooled_accuracy": "79/375",
    "pooled_accuracy": "79/375",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "84817/140625",
    "increment": "-51712/703125",
    "independent_group_discovery": "84817/140625",
    "independent_pooled_accuracy": "253/1125",
    "pooled_accuracy": "253/1125",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "39981/78125",
    "increment": "-64256/703125",
    "independent_group_discovery": "39981/78125",
    "independent_pooled_accuracy": "741/3125",
    "pooled_accuracy": "741/3125",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "167411/421875",
    "increment": "-242432/2109375",
    "independent_group_discovery": "167411/421875",
    "independent_pooled_accuracy": "20759/84375",
    "pooled_accuracy": "20759/84375",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "320761/1265625",
    "increment": "-181472/1265625",
    "independent_group_discovery": "320761/1265625",
    "independent_pooled_accuracy": "320761/1265625",
    "pooled_accuracy": "320761/1265625",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "325089/390625",
    "increment": null,
    "independent_group_discovery": "325089/390625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "61741/78125",
    "increment": "-16384/390625",
    "independent_group_discovery": "61741/78125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "868771/1171875",
    "increment": "-57344/1171875",
    "independent_group_discovery": "868771/1171875",
    "independent_pooled_accuracy": "79/375",
    "pooled_accuracy": "79/375",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "479893/703125",
    "increment": "-206848/3515625",
    "independent_group_discovery": "479893/703125",
    "independent_pooled_accuracy": "253/1125",
    "pooled_accuracy": "253/1125",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "238049/390625",
    "increment": "-257024/3515625",
    "independent_group_discovery": "238049/390625",
    "independent_pooled_accuracy": "741/3125",
    "pooled_accuracy": "741/3125",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1091519/2109375",
    "increment": "-969728/10546875",
    "independent_group_discovery": "1091519/2109375",
    "independent_pooled_accuracy": "20759/84375",
    "pooled_accuracy": "20759/84375",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "2548669/6328125",
    "increment": "-725888/6328125",
    "independent_group_discovery": "2548669/6328125",
    "independent_pooled_accuracy": "320761/1265625",
    "pooled_accuracy": "320761/1265625",
    "targets": 7
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1652893/6328125",
    "increment": "-298592/2109375",
    "independent_group_discovery": "1652893/6328125",
    "independent_pooled_accuracy": "1652893/6328125",
    "pooled_accuracy": "1652893/6328125",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "7/16",
    "increment": null,
    "independent_group_discovery": "7/16",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/4",
    "increment": "-3/16",
    "independent_group_discovery": "1/4",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "37/64",
    "increment": null,
    "independent_group_discovery": "37/64",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "7/16",
    "increment": "-9/64",
    "independent_group_discovery": "7/16",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "35/128",
    "increment": "-21/128",
    "independent_group_discovery": "35/128",
    "independent_pooled_accuracy": "35/128",
    "pooled_accuracy": "35/128",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "175/256",
    "increment": null,
    "independent_group_discovery": "175/256",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "37/64",
    "increment": "-27/256",
    "independent_group_discovery": "37/64",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "233/512",
    "increment": "-63/512",
    "independent_group_discovery": "233/512",
    "independent_pooled_accuracy": "35/128",
    "pooled_accuracy": "35/128",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "155/512",
    "increment": "-39/256",
    "independent_group_discovery": "155/512",
    "independent_pooled_accuracy": "155/512",
    "pooled_accuracy": "155/512",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "781/1024",
    "increment": null,
    "independent_group_discovery": "781/1024",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "175/256",
    "increment": "-81/1024",
    "independent_group_discovery": "175/256",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "1211/2048",
    "increment": "-189/2048",
    "independent_group_discovery": "1211/2048",
    "independent_pooled_accuracy": "35/128",
    "pooled_accuracy": "35/128",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "977/2048",
    "increment": "-117/1024",
    "independent_group_discovery": "977/2048",
    "independent_pooled_accuracy": "155/512",
    "pooled_accuracy": "155/512",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1339/4096",
    "increment": "-615/4096",
    "independent_group_discovery": "1339/4096",
    "independent_pooled_accuracy": "1339/4096",
    "pooled_accuracy": "1339/4096",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "3367/4096",
    "increment": null,
    "independent_group_discovery": "3367/4096",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "781/1024",
    "increment": "-243/4096",
    "independent_group_discovery": "781/1024",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "5681/8192",
    "increment": "-567/8192",
    "independent_group_discovery": "5681/8192",
    "independent_pooled_accuracy": "35/128",
    "pooled_accuracy": "35/128",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "4979/8192",
    "increment": "-351/4096",
    "independent_group_discovery": "4979/8192",
    "independent_pooled_accuracy": "155/512",
    "pooled_accuracy": "155/512",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "8113/16384",
    "increment": "-1845/16384",
    "independent_group_discovery": "8113/16384",
    "independent_pooled_accuracy": "1339/4096",
    "pooled_accuracy": "1339/4096",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "11297/32768",
    "increment": "-4929/32768",
    "independent_group_discovery": "11297/32768",
    "independent_pooled_accuracy": "11297/32768",
    "pooled_accuracy": "11297/32768",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "14197/16384",
    "increment": null,
    "independent_group_discovery": "14197/16384",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "3367/4096",
    "increment": "-729/16384",
    "independent_group_discovery": "3367/4096",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "25235/32768",
    "increment": "-1701/32768",
    "independent_group_discovery": "25235/32768",
    "independent_pooled_accuracy": "35/128",
    "pooled_accuracy": "35/128",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "23129/32768",
    "increment": "-1053/16384",
    "independent_group_discovery": "23129/32768",
    "independent_pooled_accuracy": "155/512",
    "pooled_accuracy": "155/512",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "40723/65536",
    "increment": "-5535/65536",
    "independent_group_discovery": "40723/65536",
    "independent_pooled_accuracy": "1339/4096",
    "pooled_accuracy": "1339/4096",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "66659/131072",
    "increment": "-14787/131072",
    "independent_group_discovery": "66659/131072",
    "independent_pooled_accuracy": "11297/32768",
    "pooled_accuracy": "11297/32768",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "47243/131072",
    "increment": "-2427/16384",
    "independent_group_discovery": "47243/131072",
    "independent_pooled_accuracy": "47243/131072",
    "pooled_accuracy": "47243/131072",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "58975/65536",
    "increment": null,
    "independent_group_discovery": "58975/65536",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "14197/16384",
    "increment": "-2187/65536",
    "independent_group_discovery": "14197/16384",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "108473/131072",
    "increment": "-5103/131072",
    "independent_group_discovery": "108473/131072",
    "independent_pooled_accuracy": "35/128",
    "pooled_accuracy": "35/128",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "102155/131072",
    "increment": "-3159/65536",
    "independent_group_discovery": "102155/131072",
    "independent_pooled_accuracy": "155/512",
    "pooled_accuracy": "155/512",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "187705/262144",
    "increment": "-16605/262144",
    "independent_group_discovery": "187705/262144",
    "independent_pooled_accuracy": "1339/4096",
    "pooled_accuracy": "1339/4096",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "331049/524288",
    "increment": "-44361/524288",
    "independent_group_discovery": "331049/524288",
    "independent_pooled_accuracy": "11297/32768",
    "pooled_accuracy": "11297/32768",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "272801/524288",
    "increment": "-7281/65536",
    "independent_group_discovery": "272801/524288",
    "independent_pooled_accuracy": "47243/131072",
    "pooled_accuracy": "47243/131072",
    "targets": 7
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "98821/262144",
    "increment": "-75159/524288",
    "independent_group_discovery": "98821/262144",
    "independent_pooled_accuracy": "98821/262144",
    "pooled_accuracy": "98821/262144",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "5/9",
    "increment": null,
    "independent_group_discovery": "5/9",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/3",
    "increment": "-2/9",
    "independent_group_discovery": "1/3",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "19/27",
    "increment": null,
    "independent_group_discovery": "19/27",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "5/9",
    "increment": "-4/27",
    "independent_group_discovery": "5/9",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "31/81",
    "increment": "-14/81",
    "independent_group_discovery": "31/81",
    "independent_pooled_accuracy": "31/81",
    "pooled_accuracy": "31/81",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "65/81",
    "increment": null,
    "independent_group_discovery": "65/81",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "19/27",
    "increment": "-8/81",
    "independent_group_discovery": "19/27",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "143/243",
    "increment": "-28/243",
    "independent_group_discovery": "143/243",
    "independent_pooled_accuracy": "31/81",
    "pooled_accuracy": "31/81",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "319/729",
    "increment": "-110/729",
    "independent_group_discovery": "319/729",
    "independent_pooled_accuracy": "319/729",
    "pooled_accuracy": "319/729",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "211/243",
    "increment": null,
    "independent_group_discovery": "211/243",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "65/81",
    "increment": "-16/243",
    "independent_group_discovery": "65/81",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "529/729",
    "increment": "-56/729",
    "independent_group_discovery": "529/729",
    "independent_pooled_accuracy": "31/81",
    "pooled_accuracy": "31/81",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1367/2187",
    "increment": "-220/2187",
    "independent_group_discovery": "1367/2187",
    "independent_pooled_accuracy": "319/729",
    "pooled_accuracy": "319/729",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1049/2187",
    "increment": "-106/729",
    "independent_group_discovery": "1049/2187",
    "independent_pooled_accuracy": "1049/2187",
    "pooled_accuracy": "1049/2187",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "665/729",
    "increment": null,
    "independent_group_discovery": "665/729",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "211/243",
    "increment": "-32/729",
    "independent_group_discovery": "211/243",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "1787/2187",
    "increment": "-112/2187",
    "independent_group_discovery": "1787/2187",
    "independent_pooled_accuracy": "31/81",
    "pooled_accuracy": "31/81",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "4921/6561",
    "increment": "-440/6561",
    "independent_group_discovery": "4921/6561",
    "independent_pooled_accuracy": "319/729",
    "pooled_accuracy": "319/729",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "4285/6561",
    "increment": "-212/2187",
    "independent_group_discovery": "4285/6561",
    "independent_pooled_accuracy": "1049/2187",
    "pooled_accuracy": "1049/2187",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "10061/19683",
    "increment": "-2794/19683",
    "independent_group_discovery": "10061/19683",
    "independent_pooled_accuracy": "10061/19683",
    "pooled_accuracy": "10061/19683",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "2059/2187",
    "increment": null,
    "independent_group_discovery": "2059/2187",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "665/729",
    "increment": "-64/2187",
    "independent_group_discovery": "665/729",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "5761/6561",
    "increment": "-224/6561",
    "independent_group_discovery": "5761/6561",
    "independent_pooled_accuracy": "31/81",
    "pooled_accuracy": "31/81",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "16403/19683",
    "increment": "-880/19683",
    "independent_group_discovery": "16403/19683",
    "independent_pooled_accuracy": "319/729",
    "pooled_accuracy": "319/729",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "15131/19683",
    "increment": "-424/6561",
    "independent_group_discovery": "15131/19683",
    "independent_pooled_accuracy": "1049/2187",
    "pooled_accuracy": "1049/2187",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "39805/59049",
    "increment": "-5588/59049",
    "independent_group_discovery": "39805/59049",
    "independent_pooled_accuracy": "10061/19683",
    "pooled_accuracy": "10061/19683",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "95669/177147",
    "increment": "-23746/177147",
    "independent_group_discovery": "95669/177147",
    "independent_pooled_accuracy": "95669/177147",
    "pooled_accuracy": "95669/177147",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "6305/6561",
    "increment": null,
    "independent_group_discovery": "6305/6561",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "2059/2187",
    "increment": "-128/6561",
    "independent_group_discovery": "2059/2187",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "18083/19683",
    "increment": "-448/19683",
    "independent_group_discovery": "18083/19683",
    "independent_pooled_accuracy": "31/81",
    "pooled_accuracy": "31/81",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "52489/59049",
    "increment": "-1760/59049",
    "independent_group_discovery": "52489/59049",
    "independent_pooled_accuracy": "319/729",
    "pooled_accuracy": "319/729",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "49945/59049",
    "increment": "-848/19683",
    "independent_group_discovery": "49945/59049",
    "independent_pooled_accuracy": "1049/2187",
    "pooled_accuracy": "1049/2187",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "138659/177147",
    "increment": "-11176/177147",
    "independent_group_discovery": "138659/177147",
    "independent_pooled_accuracy": "10061/19683",
    "pooled_accuracy": "10061/19683",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "368485/531441",
    "increment": "-47492/531441",
    "independent_group_discovery": "368485/531441",
    "independent_pooled_accuracy": "95669/177147",
    "pooled_accuracy": "95669/177147",
    "targets": 7
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "100909/177147",
    "increment": "-65758/531441",
    "independent_group_discovery": "100909/177147",
    "independent_pooled_accuracy": "100909/177147",
    "pooled_accuracy": "100909/177147",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "16/25",
    "increment": null,
    "independent_group_discovery": "16/25",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "2/5",
    "increment": "-6/25",
    "independent_group_discovery": "2/5",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "98/125",
    "increment": null,
    "independent_group_discovery": "98/125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "16/25",
    "increment": "-18/125",
    "independent_group_discovery": "16/25",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "59/125",
    "increment": "-21/125",
    "independent_group_discovery": "59/125",
    "independent_pooled_accuracy": "59/125",
    "pooled_accuracy": "59/125",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "544/625",
    "increment": null,
    "independent_group_discovery": "544/625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "98/125",
    "increment": "-54/625",
    "independent_group_discovery": "98/125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "427/625",
    "increment": "-63/625",
    "independent_group_discovery": "427/625",
    "independent_pooled_accuracy": "59/125",
    "pooled_accuracy": "59/125",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "68/125",
    "increment": "-87/625",
    "independent_group_discovery": "68/125",
    "independent_pooled_accuracy": "68/125",
    "pooled_accuracy": "68/125",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "2882/3125",
    "increment": null,
    "independent_group_discovery": "2882/3125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "544/625",
    "increment": "-162/3125",
    "independent_group_discovery": "544/625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "2531/3125",
    "increment": "-189/3125",
    "independent_group_discovery": "2531/3125",
    "independent_pooled_accuracy": "59/125",
    "pooled_accuracy": "59/125",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "454/625",
    "increment": "-261/3125",
    "independent_group_discovery": "454/625",
    "independent_pooled_accuracy": "68/125",
    "pooled_accuracy": "68/125",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1862/3125",
    "increment": "-408/3125",
    "independent_group_discovery": "1862/3125",
    "independent_pooled_accuracy": "1862/3125",
    "pooled_accuracy": "1862/3125",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "14896/15625",
    "increment": null,
    "independent_group_discovery": "14896/15625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "2882/3125",
    "increment": "-486/15625",
    "independent_group_discovery": "2882/3125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "13843/15625",
    "increment": "-567/15625",
    "independent_group_discovery": "13843/15625",
    "independent_pooled_accuracy": "59/125",
    "pooled_accuracy": "59/125",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "2612/3125",
    "increment": "-783/15625",
    "independent_group_discovery": "2612/3125",
    "independent_pooled_accuracy": "68/125",
    "pooled_accuracy": "68/125",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "11836/15625",
    "increment": "-1224/15625",
    "independent_group_discovery": "11836/15625",
    "independent_pooled_accuracy": "1862/3125",
    "pooled_accuracy": "1862/3125",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "3967/6250",
    "increment": "-3837/31250",
    "independent_group_discovery": "3967/6250",
    "independent_pooled_accuracy": "3967/6250",
    "pooled_accuracy": "3967/6250",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "75938/78125",
    "increment": null,
    "independent_group_discovery": "75938/78125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "14896/15625",
    "increment": "-1458/78125",
    "independent_group_discovery": "14896/15625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "72779/78125",
    "increment": "-1701/78125",
    "independent_group_discovery": "72779/78125",
    "independent_pooled_accuracy": "59/125",
    "pooled_accuracy": "59/125",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "14086/15625",
    "increment": "-2349/78125",
    "independent_group_discovery": "14086/15625",
    "independent_pooled_accuracy": "68/125",
    "pooled_accuracy": "68/125",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "66758/78125",
    "increment": "-3672/78125",
    "independent_group_discovery": "66758/78125",
    "independent_pooled_accuracy": "1862/3125",
    "pooled_accuracy": "1862/3125",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "24401/31250",
    "increment": "-11511/156250",
    "independent_group_discovery": "24401/31250",
    "independent_pooled_accuracy": "3967/6250",
    "pooled_accuracy": "3967/6250",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "20951/31250",
    "increment": "-69/625",
    "independent_group_discovery": "20951/31250",
    "independent_pooled_accuracy": "20951/31250",
    "pooled_accuracy": "20951/31250",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "384064/390625",
    "increment": null,
    "independent_group_discovery": "384064/390625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "75938/78125",
    "increment": "-4374/390625",
    "independent_group_discovery": "75938/78125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "374587/390625",
    "increment": "-5103/390625",
    "independent_group_discovery": "374587/390625",
    "independent_pooled_accuracy": "59/125",
    "pooled_accuracy": "59/125",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "73508/78125",
    "increment": "-7047/390625",
    "independent_group_discovery": "73508/78125",
    "independent_pooled_accuracy": "68/125",
    "pooled_accuracy": "68/125",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "356524/390625",
    "increment": "-11016/390625",
    "independent_group_discovery": "356524/390625",
    "independent_pooled_accuracy": "1862/3125",
    "pooled_accuracy": "1862/3125",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "135703/156250",
    "increment": "-34533/781250",
    "independent_group_discovery": "135703/156250",
    "independent_pooled_accuracy": "3967/6250",
    "pooled_accuracy": "3967/6250",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "125353/156250",
    "increment": "-207/3125",
    "independent_group_discovery": "125353/156250",
    "independent_pooled_accuracy": "20951/31250",
    "pooled_accuracy": "20951/31250",
    "targets": 7
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "110191/156250",
    "increment": "-7581/78125",
    "independent_group_discovery": "110191/156250",
    "independent_pooled_accuracy": "110191/156250",
    "pooled_accuracy": "110191/156250",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "3/4",
    "increment": null,
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/2",
    "increment": "-1/4",
    "independent_group_discovery": "1/2",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "7/8",
    "increment": null,
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "3/4",
    "increment": "-1/8",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "29/48",
    "increment": "-7/48",
    "independent_group_discovery": "29/48",
    "independent_pooled_accuracy": "29/48",
    "pooled_accuracy": "29/48",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "15/16",
    "increment": null,
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "7/8",
    "increment": "-1/16",
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "77/96",
    "increment": "-7/96",
    "independent_group_discovery": "77/96",
    "independent_pooled_accuracy": "29/48",
    "pooled_accuracy": "29/48",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "199/288",
    "increment": "-1/9",
    "independent_group_discovery": "199/288",
    "independent_pooled_accuracy": "199/288",
    "pooled_accuracy": "199/288",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "31/32",
    "increment": null,
    "independent_group_discovery": "31/32",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "15/16",
    "increment": "-1/32",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "173/192",
    "increment": "-7/192",
    "independent_group_discovery": "173/192",
    "independent_pooled_accuracy": "29/48",
    "pooled_accuracy": "29/48",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "487/576",
    "increment": "-1/18",
    "independent_group_discovery": "487/576",
    "independent_pooled_accuracy": "199/288",
    "pooled_accuracy": "199/288",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "287/384",
    "increment": "-113/1152",
    "independent_group_discovery": "287/384",
    "independent_pooled_accuracy": "287/384",
    "pooled_accuracy": "287/384",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "63/64",
    "increment": null,
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "31/32",
    "increment": "-1/64",
    "independent_group_discovery": "31/32",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "365/384",
    "increment": "-7/384",
    "independent_group_discovery": "365/384",
    "independent_pooled_accuracy": "29/48",
    "pooled_accuracy": "29/48",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "1063/1152",
    "increment": "-1/36",
    "independent_group_discovery": "1063/1152",
    "independent_pooled_accuracy": "199/288",
    "pooled_accuracy": "199/288",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "671/768",
    "increment": "-113/2304",
    "independent_group_discovery": "671/768",
    "independent_pooled_accuracy": "287/384",
    "pooled_accuracy": "287/384",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "10907/13824",
    "increment": "-1171/13824",
    "independent_group_discovery": "10907/13824",
    "independent_pooled_accuracy": "10907/13824",
    "pooled_accuracy": "10907/13824",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "127/128",
    "increment": null,
    "independent_group_discovery": "127/128",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "63/64",
    "increment": "-1/128",
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "749/768",
    "increment": "-7/768",
    "independent_group_discovery": "749/768",
    "independent_pooled_accuracy": "29/48",
    "pooled_accuracy": "29/48",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "2215/2304",
    "increment": "-1/72",
    "independent_group_discovery": "2215/2304",
    "independent_pooled_accuracy": "199/288",
    "pooled_accuracy": "199/288",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "1439/1536",
    "increment": "-113/4608",
    "independent_group_discovery": "1439/1536",
    "independent_pooled_accuracy": "287/384",
    "pooled_accuracy": "287/384",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "24731/27648",
    "increment": "-1171/27648",
    "independent_group_discovery": "24731/27648",
    "independent_pooled_accuracy": "10907/13824",
    "pooled_accuracy": "10907/13824",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "68467/82944",
    "increment": "-2863/41472",
    "independent_group_discovery": "68467/82944",
    "independent_pooled_accuracy": "68467/82944",
    "pooled_accuracy": "68467/82944",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "255/256",
    "increment": null,
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "127/128",
    "increment": "-1/256",
    "independent_group_discovery": "127/128",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "1517/1536",
    "increment": "-7/1536",
    "independent_group_discovery": "1517/1536",
    "independent_pooled_accuracy": "29/48",
    "pooled_accuracy": "29/48",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "4519/4608",
    "increment": "-1/144",
    "independent_group_discovery": "4519/4608",
    "independent_pooled_accuracy": "199/288",
    "pooled_accuracy": "199/288",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "2975/3072",
    "increment": "-113/9216",
    "independent_group_discovery": "2975/3072",
    "independent_pooled_accuracy": "287/384",
    "pooled_accuracy": "287/384",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "52379/55296",
    "increment": "-1171/55296",
    "independent_group_discovery": "52379/55296",
    "independent_pooled_accuracy": "10907/13824",
    "pooled_accuracy": "10907/13824",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "151411/165888",
    "increment": "-2863/82944",
    "independent_group_discovery": "151411/165888",
    "independent_pooled_accuracy": "68467/82944",
    "pooled_accuracy": "68467/82944",
    "targets": 7
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "71117/82944",
    "increment": "-3059/55296",
    "independent_group_discovery": "71117/82944",
    "independent_pooled_accuracy": "71117/82944",
    "pooled_accuracy": "71117/82944",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "8/9",
    "increment": null,
    "independent_group_discovery": "8/9",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "2/3",
    "increment": "-2/9",
    "independent_group_discovery": "2/3",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "26/27",
    "increment": null,
    "independent_group_discovery": "26/27",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "8/9",
    "increment": "-2/27",
    "independent_group_discovery": "8/9",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "65/81",
    "increment": "-7/81",
    "independent_group_discovery": "65/81",
    "independent_pooled_accuracy": "65/81",
    "pooled_accuracy": "65/81",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "80/81",
    "increment": null,
    "independent_group_discovery": "80/81",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "26/27",
    "increment": "-2/81",
    "independent_group_discovery": "26/27",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "227/243",
    "increment": "-7/243",
    "independent_group_discovery": "227/243",
    "independent_pooled_accuracy": "65/81",
    "pooled_accuracy": "65/81",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "640/729",
    "increment": "-41/729",
    "independent_group_discovery": "640/729",
    "independent_pooled_accuracy": "640/729",
    "pooled_accuracy": "640/729",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "242/243",
    "increment": null,
    "independent_group_discovery": "242/243",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "80/81",
    "increment": "-2/243",
    "independent_group_discovery": "80/81",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "713/729",
    "increment": "-7/729",
    "independent_group_discovery": "713/729",
    "independent_pooled_accuracy": "65/81",
    "pooled_accuracy": "65/81",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "2098/2187",
    "increment": "-41/2187",
    "independent_group_discovery": "2098/2187",
    "independent_pooled_accuracy": "640/729",
    "pooled_accuracy": "640/729",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "2008/2187",
    "increment": "-10/243",
    "independent_group_discovery": "2008/2187",
    "independent_pooled_accuracy": "2008/2187",
    "pooled_accuracy": "2008/2187",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "728/729",
    "increment": null,
    "independent_group_discovery": "728/729",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "242/243",
    "increment": "-2/729",
    "independent_group_discovery": "242/243",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "2171/2187",
    "increment": "-7/2187",
    "independent_group_discovery": "2171/2187",
    "independent_pooled_accuracy": "65/81",
    "pooled_accuracy": "65/81",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "6472/6561",
    "increment": "-41/6561",
    "independent_group_discovery": "6472/6561",
    "independent_pooled_accuracy": "640/729",
    "pooled_accuracy": "640/729",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "6382/6561",
    "increment": "-10/729",
    "independent_group_discovery": "6382/6561",
    "independent_pooled_accuracy": "2008/2187",
    "pooled_accuracy": "2008/2187",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "37189/39366",
    "increment": "-1103/39366",
    "independent_group_discovery": "37189/39366",
    "independent_pooled_accuracy": "37189/39366",
    "pooled_accuracy": "37189/39366",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "2186/2187",
    "increment": null,
    "independent_group_discovery": "2186/2187",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "728/729",
    "increment": "-2/2187",
    "independent_group_discovery": "728/729",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "6545/6561",
    "increment": "-7/6561",
    "independent_group_discovery": "6545/6561",
    "independent_pooled_accuracy": "65/81",
    "pooled_accuracy": "65/81",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "19594/19683",
    "increment": "-41/19683",
    "independent_group_discovery": "19594/19683",
    "independent_pooled_accuracy": "640/729",
    "pooled_accuracy": "640/729",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "19504/19683",
    "increment": "-10/2187",
    "independent_group_discovery": "19504/19683",
    "independent_pooled_accuracy": "2008/2187",
    "pooled_accuracy": "2008/2187",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "115921/118098",
    "increment": "-1103/118098",
    "independent_group_discovery": "115921/118098",
    "independent_pooled_accuracy": "37189/39366",
    "pooled_accuracy": "37189/39366",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "341411/354294",
    "increment": "-3176/177147",
    "independent_group_discovery": "341411/354294",
    "independent_pooled_accuracy": "341411/354294",
    "pooled_accuracy": "341411/354294",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "6560/6561",
    "increment": null,
    "independent_group_discovery": "6560/6561",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "2186/2187",
    "increment": "-2/6561",
    "independent_group_discovery": "2186/2187",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "19667/19683",
    "increment": "-7/19683",
    "independent_group_discovery": "19667/19683",
    "independent_pooled_accuracy": "65/81",
    "pooled_accuracy": "65/81",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "58960/59049",
    "increment": "-41/59049",
    "independent_group_discovery": "58960/59049",
    "independent_pooled_accuracy": "640/729",
    "pooled_accuracy": "640/729",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "58870/59049",
    "increment": "-10/6561",
    "independent_group_discovery": "58870/59049",
    "independent_pooled_accuracy": "2008/2187",
    "pooled_accuracy": "2008/2187",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "352117/354294",
    "increment": "-1103/354294",
    "independent_group_discovery": "352117/354294",
    "independent_pooled_accuracy": "37189/39366",
    "pooled_accuracy": "37189/39366",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "1049999/1062882",
    "increment": "-3176/531441",
    "independent_group_discovery": "1049999/1062882",
    "independent_pooled_accuracy": "341411/354294",
    "pooled_accuracy": "341411/354294",
    "targets": 7
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "115307/118098",
    "increment": "-6118/531441",
    "independent_group_discovery": "115307/118098",
    "independent_pooled_accuracy": "115307/118098",
    "pooled_accuracy": "115307/118098",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "15/16",
    "increment": null,
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "3/4",
    "increment": "-3/16",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "63/64",
    "increment": null,
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "15/16",
    "increment": "-3/64",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "113/128",
    "increment": "-7/128",
    "independent_group_discovery": "113/128",
    "independent_pooled_accuracy": "113/128",
    "pooled_accuracy": "113/128",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "255/256",
    "increment": null,
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "63/64",
    "increment": "-3/256",
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "497/512",
    "increment": "-7/512",
    "independent_group_discovery": "497/512",
    "independent_pooled_accuracy": "113/128",
    "pooled_accuracy": "113/128",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "1441/1536",
    "increment": "-25/768",
    "independent_group_discovery": "1441/1536",
    "independent_pooled_accuracy": "1441/1536",
    "pooled_accuracy": "1441/1536",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "1023/1024",
    "increment": null,
    "independent_group_discovery": "1023/1024",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "255/256",
    "increment": "-3/1024",
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "2033/2048",
    "increment": "-7/2048",
    "independent_group_discovery": "2033/2048",
    "independent_pooled_accuracy": "113/128",
    "pooled_accuracy": "113/128",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "6049/6144",
    "increment": "-25/3072",
    "independent_group_discovery": "6049/6144",
    "independent_pooled_accuracy": "1441/1536",
    "pooled_accuracy": "1441/1536",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "11851/12288",
    "increment": "-247/12288",
    "independent_group_discovery": "11851/12288",
    "independent_pooled_accuracy": "11851/12288",
    "pooled_accuracy": "11851/12288",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "4095/4096",
    "increment": null,
    "independent_group_discovery": "4095/4096",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "1023/1024",
    "increment": "-3/4096",
    "independent_group_discovery": "1023/1024",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "8177/8192",
    "increment": "-7/8192",
    "independent_group_discovery": "8177/8192",
    "independent_pooled_accuracy": "113/128",
    "pooled_accuracy": "113/128",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "24481/24576",
    "increment": "-25/12288",
    "independent_group_discovery": "24481/24576",
    "independent_pooled_accuracy": "1441/1536",
    "pooled_accuracy": "1441/1536",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "48715/49152",
    "increment": "-247/49152",
    "independent_group_discovery": "48715/49152",
    "independent_pooled_accuracy": "11851/12288",
    "pooled_accuracy": "11851/12288",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "288929/294912",
    "increment": "-3361/294912",
    "independent_group_discovery": "288929/294912",
    "independent_pooled_accuracy": "288929/294912",
    "pooled_accuracy": "288929/294912",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "16383/16384",
    "increment": null,
    "independent_group_discovery": "16383/16384",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "4095/4096",
    "increment": "-3/16384",
    "independent_group_discovery": "4095/4096",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "32753/32768",
    "increment": "-7/32768",
    "independent_group_discovery": "32753/32768",
    "independent_pooled_accuracy": "113/128",
    "pooled_accuracy": "113/128",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "98209/98304",
    "increment": "-25/49152",
    "independent_group_discovery": "98209/98304",
    "independent_pooled_accuracy": "1441/1536",
    "pooled_accuracy": "1441/1536",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "196171/196608",
    "increment": "-247/196608",
    "independent_group_discovery": "196171/196608",
    "independent_pooled_accuracy": "11851/12288",
    "pooled_accuracy": "11851/12288",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "1173665/1179648",
    "increment": "-3361/1179648",
    "independent_group_discovery": "1173665/1179648",
    "independent_pooled_accuracy": "288929/294912",
    "pooled_accuracy": "288929/294912",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "3499363/3538944",
    "increment": "-169/27648",
    "independent_group_discovery": "3499363/3538944",
    "independent_pooled_accuracy": "3499363/3538944",
    "pooled_accuracy": "3499363/3538944",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "65535/65536",
    "increment": null,
    "independent_group_discovery": "65535/65536",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "16383/16384",
    "increment": "-3/65536",
    "independent_group_discovery": "16383/16384",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "131057/131072",
    "increment": "-7/131072",
    "independent_group_discovery": "131057/131072",
    "independent_pooled_accuracy": "113/128",
    "pooled_accuracy": "113/128",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "393121/393216",
    "increment": "-25/196608",
    "independent_group_discovery": "393121/393216",
    "independent_pooled_accuracy": "1441/1536",
    "pooled_accuracy": "1441/1536",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "785995/786432",
    "increment": "-247/786432",
    "independent_group_discovery": "785995/786432",
    "independent_pooled_accuracy": "11851/12288",
    "pooled_accuracy": "11851/12288",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "4712609/4718592",
    "increment": "-3361/4718592",
    "independent_group_discovery": "4712609/4718592",
    "independent_pooled_accuracy": "288929/294912",
    "pooled_accuracy": "288929/294912",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "14116195/14155776",
    "increment": "-169/110592",
    "independent_group_discovery": "14116195/14155776",
    "independent_pooled_accuracy": "3499363/3538944",
    "pooled_accuracy": "3499363/3538944",
    "targets": 7
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "2344837/2359296",
    "increment": "-47173/14155776",
    "independent_group_discovery": "2344837/2359296",
    "independent_pooled_accuracy": "2344837/2359296",
    "pooled_accuracy": "2344837/2359296",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "35/36",
    "increment": null,
    "independent_group_discovery": "35/36",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "5/6",
    "increment": "-5/36",
    "independent_group_discovery": "5/6",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "215/216",
    "increment": null,
    "independent_group_discovery": "215/216",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "35/36",
    "increment": "-5/216",
    "independent_group_discovery": "35/36",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1225/1296",
    "increment": "-35/1296",
    "independent_group_discovery": "1225/1296",
    "independent_pooled_accuracy": "1225/1296",
    "pooled_accuracy": "1225/1296",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "1295/1296",
    "increment": null,
    "independent_group_discovery": "1295/1296",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "215/216",
    "increment": "-5/1296",
    "independent_group_discovery": "215/216",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "7705/7776",
    "increment": "-35/7776",
    "independent_group_discovery": "7705/7776",
    "independent_pooled_accuracy": "1225/1296",
    "pooled_accuracy": "1225/1296",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "22775/23328",
    "increment": "-85/5832",
    "independent_group_discovery": "22775/23328",
    "independent_pooled_accuracy": "22775/23328",
    "pooled_accuracy": "22775/23328",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "7775/7776",
    "increment": null,
    "independent_group_discovery": "7775/7776",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "1295/1296",
    "increment": "-5/7776",
    "independent_group_discovery": "1295/1296",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "46585/46656",
    "increment": "-35/46656",
    "independent_group_discovery": "46585/46656",
    "independent_pooled_accuracy": "1225/1296",
    "pooled_accuracy": "1225/1296",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "139415/139968",
    "increment": "-85/34992",
    "independent_group_discovery": "139415/139968",
    "independent_pooled_accuracy": "22775/23328",
    "pooled_accuracy": "22775/23328",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "276925/279936",
    "increment": "-635/93312",
    "independent_group_discovery": "276925/279936",
    "independent_pooled_accuracy": "276925/279936",
    "pooled_accuracy": "276925/279936",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "46655/46656",
    "increment": null,
    "independent_group_discovery": "46655/46656",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "7775/7776",
    "increment": "-5/46656",
    "independent_group_discovery": "7775/7776",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "279865/279936",
    "increment": "-35/279936",
    "independent_group_discovery": "279865/279936",
    "independent_pooled_accuracy": "1225/1296",
    "pooled_accuracy": "1225/1296",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "839255/839808",
    "increment": "-85/209952",
    "independent_group_discovery": "839255/839808",
    "independent_pooled_accuracy": "22775/23328",
    "pooled_accuracy": "22775/23328",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "1676605/1679616",
    "increment": "-635/559872",
    "independent_group_discovery": "1676605/1679616",
    "independent_pooled_accuracy": "276925/279936",
    "pooled_accuracy": "276925/279936",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "10029475/10077696",
    "increment": "-30155/10077696",
    "independent_group_discovery": "10029475/10077696",
    "independent_pooled_accuracy": "10029475/10077696",
    "pooled_accuracy": "10029475/10077696",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "279935/279936",
    "increment": null,
    "independent_group_discovery": "279935/279936",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "46655/46656",
    "increment": "-5/279936",
    "independent_group_discovery": "46655/46656",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "1679545/1679616",
    "increment": "-35/1679616",
    "independent_group_discovery": "1679545/1679616",
    "independent_pooled_accuracy": "1225/1296",
    "pooled_accuracy": "1225/1296",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "5038295/5038848",
    "increment": "-85/1259712",
    "independent_group_discovery": "5038295/5038848",
    "independent_pooled_accuracy": "22775/23328",
    "pooled_accuracy": "22775/23328",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "10074685/10077696",
    "increment": "-635/3359232",
    "independent_group_discovery": "10074685/10077696",
    "independent_pooled_accuracy": "276925/279936",
    "pooled_accuracy": "276925/279936",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "60417955/60466176",
    "increment": "-30155/60466176",
    "independent_group_discovery": "60417955/60466176",
    "independent_pooled_accuracy": "10029475/10077696",
    "pooled_accuracy": "10029475/10077696",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "181027175/181398528",
    "increment": "-113345/90699264",
    "independent_group_discovery": "181027175/181398528",
    "independent_pooled_accuracy": "181027175/181398528",
    "pooled_accuracy": "181027175/181398528",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "1679615/1679616",
    "increment": null,
    "independent_group_discovery": "1679615/1679616",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "279935/279936",
    "increment": "-5/1679616",
    "independent_group_discovery": "279935/279936",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "10077625/10077696",
    "increment": "-35/10077696",
    "independent_group_discovery": "10077625/10077696",
    "independent_pooled_accuracy": "1225/1296",
    "pooled_accuracy": "1225/1296",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "30232535/30233088",
    "increment": "-85/7558272",
    "independent_group_discovery": "30232535/30233088",
    "independent_pooled_accuracy": "22775/23328",
    "pooled_accuracy": "22775/23328",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "60463165/60466176",
    "increment": "-635/20155392",
    "independent_group_discovery": "60463165/60466176",
    "independent_pooled_accuracy": "276925/279936",
    "pooled_accuracy": "276925/279936",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "362748835/362797056",
    "increment": "-30155/362797056",
    "independent_group_discovery": "362748835/362797056",
    "independent_pooled_accuracy": "10029475/10077696",
    "pooled_accuracy": "10029475/10077696",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "1088019815/1088391168",
    "increment": "-113345/544195584",
    "independent_group_discovery": "1088019815/1088391168",
    "independent_pooled_accuracy": "181027175/181398528",
    "pooled_accuracy": "181027175/181398528",
    "targets": 7
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "181238875/181398528",
    "increment": "-586565/1088391168",
    "independent_group_discovery": "181238875/181398528",
    "independent_pooled_accuracy": "181238875/181398528",
    "pooled_accuracy": "181238875/181398528",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "99/100",
    "increment": null,
    "independent_group_discovery": "99/100",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "9/10",
    "increment": "-9/100",
    "independent_group_discovery": "9/10",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "999/1000",
    "increment": null,
    "independent_group_discovery": "999/1000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "99/100",
    "increment": "-9/1000",
    "independent_group_discovery": "99/100",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1959/2000",
    "increment": "-21/2000",
    "independent_group_discovery": "1959/2000",
    "independent_pooled_accuracy": "1959/2000",
    "pooled_accuracy": "1959/2000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "9999/10000",
    "increment": null,
    "independent_group_discovery": "9999/10000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "999/1000",
    "increment": "-9/10000",
    "independent_group_discovery": "999/1000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "19959/20000",
    "increment": "-21/20000",
    "independent_group_discovery": "19959/20000",
    "independent_pooled_accuracy": "1959/2000",
    "pooled_accuracy": "1959/2000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "3971/4000",
    "increment": "-13/2500",
    "independent_group_discovery": "3971/4000",
    "independent_pooled_accuracy": "3971/4000",
    "pooled_accuracy": "3971/4000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "99999/100000",
    "increment": null,
    "independent_group_discovery": "99999/100000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "9999/10000",
    "increment": "-9/100000",
    "independent_group_discovery": "9999/10000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "199959/200000",
    "increment": "-21/200000",
    "independent_group_discovery": "199959/200000",
    "independent_pooled_accuracy": "1959/2000",
    "pooled_accuracy": "1959/2000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "39971/40000",
    "increment": "-13/25000",
    "independent_group_discovery": "39971/40000",
    "independent_pooled_accuracy": "3971/4000",
    "pooled_accuracy": "3971/4000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "399061/400000",
    "increment": "-649/400000",
    "independent_group_discovery": "399061/400000",
    "independent_pooled_accuracy": "399061/400000",
    "pooled_accuracy": "399061/400000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "999999/1000000",
    "increment": null,
    "independent_group_discovery": "999999/1000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "99999/100000",
    "increment": "-9/1000000",
    "independent_group_discovery": "99999/100000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "1999959/2000000",
    "increment": "-21/2000000",
    "independent_group_discovery": "1999959/2000000",
    "independent_pooled_accuracy": "1959/2000",
    "pooled_accuracy": "1959/2000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "399971/400000",
    "increment": "-13/250000",
    "independent_group_discovery": "399971/400000",
    "independent_pooled_accuracy": "3971/4000",
    "pooled_accuracy": "3971/4000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "3999061/4000000",
    "increment": "-649/4000000",
    "independent_group_discovery": "3999061/4000000",
    "independent_pooled_accuracy": "399061/400000",
    "pooled_accuracy": "399061/400000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "4796311/4800000",
    "increment": "-12811/24000000",
    "independent_group_discovery": "4796311/4800000",
    "independent_pooled_accuracy": "4796311/4800000",
    "pooled_accuracy": "4796311/4800000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "9999999/10000000",
    "increment": null,
    "independent_group_discovery": "9999999/10000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "999999/1000000",
    "increment": "-9/10000000",
    "independent_group_discovery": "999999/1000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "19999959/20000000",
    "increment": "-21/20000000",
    "independent_group_discovery": "19999959/20000000",
    "independent_pooled_accuracy": "1959/2000",
    "pooled_accuracy": "1959/2000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "3999971/4000000",
    "increment": "-13/2500000",
    "independent_group_discovery": "3999971/4000000",
    "independent_pooled_accuracy": "3971/4000",
    "pooled_accuracy": "3971/4000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "39999061/40000000",
    "increment": "-649/40000000",
    "independent_group_discovery": "39999061/40000000",
    "independent_pooled_accuracy": "399061/400000",
    "pooled_accuracy": "399061/400000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "47996311/48000000",
    "increment": "-12811/240000000",
    "independent_group_discovery": "47996311/48000000",
    "independent_pooled_accuracy": "4796311/4800000",
    "pooled_accuracy": "4796311/4800000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "143965703/144000000",
    "increment": "-2323/14400000",
    "independent_group_discovery": "143965703/144000000",
    "independent_pooled_accuracy": "143965703/144000000",
    "pooled_accuracy": "143965703/144000000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "99999999/100000000",
    "increment": null,
    "independent_group_discovery": "99999999/100000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "9999999/10000000",
    "increment": "-9/100000000",
    "independent_group_discovery": "9999999/10000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "199999959/200000000",
    "increment": "-21/200000000",
    "independent_group_discovery": "199999959/200000000",
    "independent_pooled_accuracy": "1959/2000",
    "pooled_accuracy": "1959/2000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "39999971/40000000",
    "increment": "-13/25000000",
    "independent_group_discovery": "39999971/40000000",
    "independent_pooled_accuracy": "3971/4000",
    "pooled_accuracy": "3971/4000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "399999061/400000000",
    "increment": "-649/400000000",
    "independent_group_discovery": "399999061/400000000",
    "independent_pooled_accuracy": "399061/400000",
    "pooled_accuracy": "399061/400000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "479996311/480000000",
    "increment": "-12811/2400000000",
    "independent_group_discovery": "479996311/480000000",
    "independent_pooled_accuracy": "4796311/4800000",
    "pooled_accuracy": "4796311/4800000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "1439965703/1440000000",
    "increment": "-2323/144000000",
    "independent_group_discovery": "1439965703/1440000000",
    "independent_pooled_accuracy": "143965703/144000000",
    "pooled_accuracy": "143965703/144000000",
    "targets": 7
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "79993937/80000000",
    "increment": "-74837/1440000000",
    "independent_group_discovery": "79993937/80000000",
    "independent_pooled_accuracy": "79993937/80000000",
    "pooled_accuracy": "79993937/80000000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "399/400",
    "increment": null,
    "independent_group_discovery": "399/400",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "19/20",
    "increment": "-19/400",
    "independent_group_discovery": "19/20",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "7999/8000",
    "increment": null,
    "independent_group_discovery": "7999/8000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "399/400",
    "increment": "-19/8000",
    "independent_group_discovery": "399/400",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "47747/48000",
    "increment": "-133/48000",
    "independent_group_discovery": "47747/48000",
    "independent_pooled_accuracy": "47747/48000",
    "pooled_accuracy": "47747/48000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "159999/160000",
    "increment": null,
    "independent_group_discovery": "159999/160000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "7999/8000",
    "increment": "-19/160000",
    "independent_group_discovery": "7999/8000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "959747/960000",
    "increment": "-133/960000",
    "independent_group_discovery": "959747/960000",
    "independent_pooled_accuracy": "47747/48000",
    "pooled_accuracy": "47747/48000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "575111/576000",
    "increment": "-1843/1440000",
    "independent_group_discovery": "575111/576000",
    "independent_pooled_accuracy": "575111/576000",
    "pooled_accuracy": "575111/576000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "3199999/3200000",
    "increment": null,
    "independent_group_discovery": "3199999/3200000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "159999/160000",
    "increment": "-19/3200000",
    "independent_group_discovery": "159999/160000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "19199747/19200000",
    "increment": "-133/19200000",
    "independent_group_discovery": "19199747/19200000",
    "independent_pooled_accuracy": "47747/48000",
    "pooled_accuracy": "47747/48000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "11519111/11520000",
    "increment": "-1843/28800000",
    "independent_group_discovery": "11519111/11520000",
    "independent_pooled_accuracy": "575111/576000",
    "pooled_accuracy": "575111/576000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "38388683/38400000",
    "increment": "-25061/115200000",
    "independent_group_discovery": "38388683/38400000",
    "independent_pooled_accuracy": "38388683/38400000",
    "pooled_accuracy": "38388683/38400000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "63999999/64000000",
    "increment": null,
    "independent_group_discovery": "63999999/64000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "3199999/3200000",
    "increment": "-19/64000000",
    "independent_group_discovery": "3199999/3200000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "383999747/384000000",
    "increment": "-133/384000000",
    "independent_group_discovery": "383999747/384000000",
    "independent_pooled_accuracy": "47747/48000",
    "pooled_accuracy": "47747/48000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "230399111/230400000",
    "increment": "-1843/576000000",
    "independent_group_discovery": "230399111/230400000",
    "independent_pooled_accuracy": "575111/576000",
    "pooled_accuracy": "575111/576000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "767988683/768000000",
    "increment": "-25061/2304000000",
    "independent_group_discovery": "767988683/768000000",
    "independent_pooled_accuracy": "38388683/38400000",
    "pooled_accuracy": "38388683/38400000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "2764614247/2764800000",
    "increment": "-725059/13824000000",
    "independent_group_discovery": "2764614247/2764800000",
    "independent_pooled_accuracy": "2764614247/2764800000",
    "pooled_accuracy": "2764614247/2764800000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "1279999999/1280000000",
    "increment": null,
    "independent_group_discovery": "1279999999/1280000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "63999999/64000000",
    "increment": "-19/1280000000",
    "independent_group_discovery": "63999999/64000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "7679999747/7680000000",
    "increment": "-133/7680000000",
    "independent_group_discovery": "7679999747/7680000000",
    "independent_pooled_accuracy": "47747/48000",
    "pooled_accuracy": "47747/48000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "4607999111/4608000000",
    "increment": "-1843/11520000000",
    "independent_group_discovery": "4607999111/4608000000",
    "independent_pooled_accuracy": "575111/576000",
    "pooled_accuracy": "575111/576000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "15359988683/15360000000",
    "increment": "-25061/46080000000",
    "independent_group_discovery": "15359988683/15360000000",
    "independent_pooled_accuracy": "38388683/38400000",
    "pooled_accuracy": "38388683/38400000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "55295814247/55296000000",
    "increment": "-725059/276480000000",
    "independent_group_discovery": "55295814247/55296000000",
    "independent_pooled_accuracy": "2764614247/2764800000",
    "pooled_accuracy": "2764614247/2764800000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "165885809957/165888000000",
    "increment": "-102049/10368000000",
    "independent_group_discovery": "165885809957/165888000000",
    "independent_pooled_accuracy": "165885809957/165888000000",
    "pooled_accuracy": "165885809957/165888000000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "25599999999/25600000000",
    "increment": null,
    "independent_group_discovery": "25599999999/25600000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "1279999999/1280000000",
    "increment": "-19/25600000000",
    "independent_group_discovery": "1279999999/1280000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "153599999747/153600000000",
    "increment": "-133/153600000000",
    "independent_group_discovery": "153599999747/153600000000",
    "independent_pooled_accuracy": "47747/48000",
    "pooled_accuracy": "47747/48000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "92159999111/92160000000",
    "increment": "-1843/230400000000",
    "independent_group_discovery": "92159999111/92160000000",
    "independent_pooled_accuracy": "575111/576000",
    "pooled_accuracy": "575111/576000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "307199988683/307200000000",
    "increment": "-25061/921600000000",
    "independent_group_discovery": "307199988683/307200000000",
    "independent_pooled_accuracy": "38388683/38400000",
    "pooled_accuracy": "38388683/38400000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1105919814247/1105920000000",
    "increment": "-725059/5529600000000",
    "independent_group_discovery": "1105919814247/1105920000000",
    "independent_pooled_accuracy": "2764614247/2764800000",
    "pooled_accuracy": "2764614247/2764800000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "3317757809957/3317760000000",
    "increment": "-102049/207360000000",
    "independent_group_discovery": "3317757809957/3317760000000",
    "independent_pooled_accuracy": "165885809957/165888000000",
    "pooled_accuracy": "165885809957/165888000000",
    "targets": 7
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1658875234777/1658880000000",
    "increment": "-2446801/1105920000000",
    "independent_group_discovery": "1658875234777/1658880000000",
    "independent_pooled_accuracy": "1658875234777/1658880000000",
    "pooled_accuracy": "1658875234777/1658880000000",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 7
  },
  {
    "accuracy": "1/8",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "15/64",
    "increment": null,
    "independent_group_discovery": "15/64",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/8",
    "increment": "-7/64",
    "independent_group_discovery": "1/8",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "169/512",
    "increment": null,
    "independent_group_discovery": "169/512",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "15/64",
    "increment": "-49/512",
    "independent_group_discovery": "15/64",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1/8",
    "increment": "-7/64",
    "independent_group_discovery": "1/8",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "1695/4096",
    "increment": null,
    "independent_group_discovery": "1695/4096",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "169/512",
    "increment": "-343/4096",
    "independent_group_discovery": "169/512",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "15/64",
    "increment": "-49/512",
    "independent_group_discovery": "15/64",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "1/8",
    "increment": "-7/64",
    "independent_group_discovery": "1/8",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "15961/32768",
    "increment": null,
    "independent_group_discovery": "15961/32768",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "1695/4096",
    "increment": "-2401/32768",
    "independent_group_discovery": "1695/4096",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "169/512",
    "increment": "-343/4096",
    "independent_group_discovery": "169/512",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "15/64",
    "increment": "-49/512",
    "independent_group_discovery": "15/64",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1/8",
    "increment": "-7/64",
    "independent_group_discovery": "1/8",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "144495/262144",
    "increment": null,
    "independent_group_discovery": "144495/262144",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "15961/32768",
    "increment": "-16807/262144",
    "independent_group_discovery": "15961/32768",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "1695/4096",
    "increment": "-2401/32768",
    "independent_group_discovery": "1695/4096",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "169/512",
    "increment": "-343/4096",
    "independent_group_discovery": "169/512",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "15/64",
    "increment": "-49/512",
    "independent_group_discovery": "15/64",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1/8",
    "increment": "-7/64",
    "independent_group_discovery": "1/8",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "1273609/2097152",
    "increment": null,
    "independent_group_discovery": "1273609/2097152",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "144495/262144",
    "increment": "-117649/2097152",
    "independent_group_discovery": "144495/262144",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "15961/32768",
    "increment": "-16807/262144",
    "independent_group_discovery": "15961/32768",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "1695/4096",
    "increment": "-2401/32768",
    "independent_group_discovery": "1695/4096",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "169/512",
    "increment": "-343/4096",
    "independent_group_discovery": "169/512",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "15/64",
    "increment": "-49/512",
    "independent_group_discovery": "15/64",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "1/8",
    "increment": "-7/64",
    "independent_group_discovery": "1/8",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "11012415/16777216",
    "increment": null,
    "independent_group_discovery": "11012415/16777216",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "1273609/2097152",
    "increment": "-823543/16777216",
    "independent_group_discovery": "1273609/2097152",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "144495/262144",
    "increment": "-117649/2097152",
    "independent_group_discovery": "144495/262144",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "15961/32768",
    "increment": "-16807/262144",
    "independent_group_discovery": "15961/32768",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "1695/4096",
    "increment": "-2401/32768",
    "independent_group_discovery": "1695/4096",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "169/512",
    "increment": "-343/4096",
    "independent_group_discovery": "169/512",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "15/64",
    "increment": "-49/512",
    "independent_group_discovery": "15/64",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/8",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1/8",
    "increment": "-7/64",
    "independent_group_discovery": "1/8",
    "independent_pooled_accuracy": "1/8",
    "pooled_accuracy": "1/8",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "9/25",
    "increment": null,
    "independent_group_discovery": "9/25",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/5",
    "increment": "-4/25",
    "independent_group_discovery": "1/5",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "61/125",
    "increment": null,
    "independent_group_discovery": "61/125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "9/25",
    "increment": "-16/125",
    "independent_group_discovery": "9/25",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "187/875",
    "increment": "-128/875",
    "independent_group_discovery": "187/875",
    "independent_pooled_accuracy": "187/875",
    "pooled_accuracy": "187/875",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "369/625",
    "increment": null,
    "independent_group_discovery": "369/625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "61/125",
    "increment": "-64/625",
    "independent_group_discovery": "61/125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "1623/4375",
    "increment": "-512/4375",
    "independent_group_discovery": "1623/4375",
    "independent_pooled_accuracy": "187/875",
    "pooled_accuracy": "187/875",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "7121/30625",
    "increment": "-848/6125",
    "independent_group_discovery": "7121/30625",
    "independent_pooled_accuracy": "7121/30625",
    "pooled_accuracy": "7121/30625",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "2101/3125",
    "increment": null,
    "independent_group_discovery": "2101/3125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "369/625",
    "increment": "-256/3125",
    "independent_group_discovery": "369/625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "10867/21875",
    "increment": "-2048/21875",
    "independent_group_discovery": "10867/21875",
    "independent_pooled_accuracy": "187/875",
    "pooled_accuracy": "187/875",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "59109/153125",
    "increment": "-3392/30625",
    "independent_group_discovery": "59109/153125",
    "independent_pooled_accuracy": "7121/30625",
    "pooled_accuracy": "7121/30625",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "267523/1071875",
    "increment": "-29248/214375",
    "independent_group_discovery": "267523/1071875",
    "independent_pooled_accuracy": "267523/1071875",
    "pooled_accuracy": "267523/1071875",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "11529/15625",
    "increment": null,
    "independent_group_discovery": "11529/15625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "2101/3125",
    "increment": "-1024/15625",
    "independent_group_discovery": "2101/3125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "65343/109375",
    "increment": "-8192/109375",
    "independent_group_discovery": "65343/109375",
    "independent_pooled_accuracy": "187/875",
    "pooled_accuracy": "187/875",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "389561/765625",
    "increment": "-13568/153125",
    "independent_group_discovery": "389561/765625",
    "independent_pooled_accuracy": "7121/30625",
    "pooled_accuracy": "7121/30625",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "2141967/5359375",
    "increment": "-116992/1071875",
    "independent_group_discovery": "2141967/5359375",
    "independent_pooled_accuracy": "267523/1071875",
    "pooled_accuracy": "267523/1071875",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1970581/7503125",
    "increment": "-5140864/37515625",
    "independent_group_discovery": "1970581/7503125",
    "independent_pooled_accuracy": "1970581/7503125",
    "pooled_accuracy": "1970581/7503125",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "61741/78125",
    "increment": null,
    "independent_group_discovery": "61741/78125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "11529/15625",
    "increment": "-4096/78125",
    "independent_group_discovery": "11529/15625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "370747/546875",
    "increment": "-32768/546875",
    "independent_group_discovery": "370747/546875",
    "independent_pooled_accuracy": "187/875",
    "pooled_accuracy": "187/875",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "2323869/3828125",
    "increment": "-54272/765625",
    "independent_group_discovery": "2323869/3828125",
    "independent_pooled_accuracy": "7121/30625",
    "pooled_accuracy": "7121/30625",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "13927243/26796875",
    "increment": "-467968/5359375",
    "independent_group_discovery": "13927243/26796875",
    "independent_pooled_accuracy": "267523/1071875",
    "pooled_accuracy": "267523/1071875",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "15385449/37515625",
    "increment": "-20563456/187578125",
    "independent_group_discovery": "15385449/37515625",
    "independent_pooled_accuracy": "1970581/7503125",
    "pooled_accuracy": "1970581/7503125",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "71740127/262609375",
    "increment": "-35958016/262609375",
    "independent_group_discovery": "71740127/262609375",
    "independent_pooled_accuracy": "71740127/262609375",
    "pooled_accuracy": "71740127/262609375",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "325089/390625",
    "increment": null,
    "independent_group_discovery": "325089/390625",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "61741/78125",
    "increment": "-16384/390625",
    "independent_group_discovery": "61741/78125",
    "independent_pooled_accuracy": "1/5",
    "pooled_accuracy": "1/5",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "2029863/2734375",
    "increment": "-131072/2734375",
    "independent_group_discovery": "2029863/2734375",
    "independent_pooled_accuracy": "187/875",
    "pooled_accuracy": "187/875",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "13123601/19140625",
    "increment": "-217088/3828125",
    "independent_group_discovery": "13123601/19140625",
    "independent_pooled_accuracy": "7121/30625",
    "pooled_accuracy": "7121/30625",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "82505847/133984375",
    "increment": "-1871872/26796875",
    "independent_group_discovery": "82505847/133984375",
    "independent_pooled_accuracy": "267523/1071875",
    "pooled_accuracy": "267523/1071875",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "99057421/187578125",
    "increment": "-82253824/937890625",
    "independent_group_discovery": "99057421/187578125",
    "independent_pooled_accuracy": "1970581/7503125",
    "pooled_accuracy": "1970581/7503125",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "549569883/1313046875",
    "increment": "-143832064/1313046875",
    "independent_group_discovery": "549569883/1313046875",
    "independent_pooled_accuracy": "71740127/262609375",
    "pooled_accuracy": "71740127/262609375",
    "targets": 8
  },
  {
    "accuracy": "1/5",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "521193497/1838265625",
    "increment": "-1241021696/9191328125",
    "independent_group_discovery": "521193497/1838265625",
    "independent_pooled_accuracy": "521193497/1838265625",
    "pooled_accuracy": "521193497/1838265625",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "7/16",
    "increment": null,
    "independent_group_discovery": "7/16",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/4",
    "increment": "-3/16",
    "independent_group_discovery": "1/4",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "37/64",
    "increment": null,
    "independent_group_discovery": "37/64",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "7/16",
    "increment": "-9/64",
    "independent_group_discovery": "7/16",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "31/112",
    "increment": "-9/56",
    "independent_group_discovery": "31/112",
    "independent_pooled_accuracy": "31/112",
    "pooled_accuracy": "31/112",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "175/256",
    "increment": null,
    "independent_group_discovery": "175/256",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "37/64",
    "increment": "-27/256",
    "independent_group_discovery": "37/64",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "205/448",
    "increment": "-27/224",
    "independent_group_discovery": "205/448",
    "independent_pooled_accuracy": "31/112",
    "pooled_accuracy": "31/112",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "61/196",
    "increment": "-459/3136",
    "independent_group_discovery": "61/196",
    "independent_pooled_accuracy": "61/196",
    "pooled_accuracy": "61/196",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "781/1024",
    "increment": null,
    "independent_group_discovery": "781/1024",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "175/256",
    "increment": "-81/1024",
    "independent_group_discovery": "175/256",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "1063/1792",
    "increment": "-81/896",
    "independent_group_discovery": "1063/1792",
    "independent_pooled_accuracy": "31/112",
    "pooled_accuracy": "31/112",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "379/784",
    "increment": "-1377/12544",
    "independent_group_discovery": "379/784",
    "independent_pooled_accuracy": "61/196",
    "pooled_accuracy": "61/196",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "29947/87808",
    "increment": "-12501/87808",
    "independent_group_discovery": "29947/87808",
    "independent_pooled_accuracy": "29947/87808",
    "pooled_accuracy": "29947/87808",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "3367/4096",
    "increment": null,
    "independent_group_discovery": "3367/4096",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "781/1024",
    "increment": "-243/4096",
    "independent_group_discovery": "781/1024",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "4981/7168",
    "increment": "-243/3584",
    "independent_group_discovery": "4981/7168",
    "independent_pooled_accuracy": "31/112",
    "pooled_accuracy": "31/112",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "1921/3136",
    "increment": "-4131/50176",
    "independent_group_discovery": "1921/3136",
    "independent_pooled_accuracy": "61/196",
    "pooled_accuracy": "61/196",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "177649/351232",
    "increment": "-37503/351232",
    "independent_group_discovery": "177649/351232",
    "independent_pooled_accuracy": "29947/87808",
    "pooled_accuracy": "29947/87808",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "447203/1229312",
    "increment": "-349137/2458624",
    "independent_group_discovery": "447203/1229312",
    "independent_pooled_accuracy": "447203/1229312",
    "pooled_accuracy": "447203/1229312",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "14197/16384",
    "increment": null,
    "independent_group_discovery": "14197/16384",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "3367/4096",
    "increment": "-729/16384",
    "independent_group_discovery": "3367/4096",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "22111/28672",
    "increment": "-729/14336",
    "independent_group_discovery": "22111/28672",
    "independent_pooled_accuracy": "31/112",
    "pooled_accuracy": "31/112",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "8899/12544",
    "increment": "-12393/200704",
    "independent_group_discovery": "8899/12544",
    "independent_pooled_accuracy": "61/196",
    "pooled_accuracy": "61/196",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "884179/1404928",
    "increment": "-112509/1404928",
    "independent_group_discovery": "884179/1404928",
    "independent_pooled_accuracy": "29947/87808",
    "pooled_accuracy": "29947/87808",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "2570921/4917248",
    "increment": "-1047411/9834496",
    "independent_group_discovery": "2570921/4917248",
    "independent_pooled_accuracy": "447203/1229312",
    "pooled_accuracy": "447203/1229312",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "6590377/17210368",
    "increment": "-4815693/34420736",
    "independent_group_discovery": "6590377/17210368",
    "independent_pooled_accuracy": "6590377/17210368",
    "pooled_accuracy": "6590377/17210368",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "58975/65536",
    "increment": null,
    "independent_group_discovery": "58975/65536",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "14197/16384",
    "increment": "-2187/65536",
    "independent_group_discovery": "14197/16384",
    "independent_pooled_accuracy": "1/4",
    "pooled_accuracy": "1/4",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "95005/114688",
    "increment": "-2187/57344",
    "independent_group_discovery": "95005/114688",
    "independent_pooled_accuracy": "31/112",
    "pooled_accuracy": "31/112",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "39241/50176",
    "increment": "-37179/802816",
    "independent_group_discovery": "39241/50176",
    "independent_pooled_accuracy": "61/196",
    "pooled_accuracy": "61/196",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "4057465/5619712",
    "increment": "-337527/5619712",
    "independent_group_discovery": "4057465/5619712",
    "independent_pooled_accuracy": "29947/87808",
    "pooled_accuracy": "29947/87808",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "12630011/19668992",
    "increment": "-3142233/39337984",
    "independent_group_discovery": "12630011/19668992",
    "independent_pooled_accuracy": "447203/1229312",
    "pooled_accuracy": "447203/1229312",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "36981499/68841472",
    "increment": "-14447079/137682944",
    "independent_group_discovery": "36981499/68841472",
    "independent_pooled_accuracy": "6590377/17210368",
    "pooled_accuracy": "6590377/17210368",
    "targets": 8
  },
  {
    "accuracy": "1/4",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "96885923/240945152",
    "increment": "-65098647/481890304",
    "independent_group_discovery": "96885923/240945152",
    "independent_pooled_accuracy": "96885923/240945152",
    "pooled_accuracy": "96885923/240945152",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "5/9",
    "increment": null,
    "independent_group_discovery": "5/9",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/3",
    "increment": "-2/9",
    "independent_group_discovery": "1/3",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "19/27",
    "increment": null,
    "independent_group_discovery": "19/27",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "5/9",
    "increment": "-4/27",
    "independent_group_discovery": "5/9",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "73/189",
    "increment": "-32/189",
    "independent_group_discovery": "73/189",
    "independent_pooled_accuracy": "73/189",
    "pooled_accuracy": "73/189",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "65/81",
    "increment": null,
    "independent_group_discovery": "65/81",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "19/27",
    "increment": "-8/81",
    "independent_group_discovery": "19/27",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "335/567",
    "increment": "-64/567",
    "independent_group_discovery": "335/567",
    "independent_pooled_accuracy": "73/189",
    "pooled_accuracy": "73/189",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "197/441",
    "increment": "-572/3969",
    "independent_group_discovery": "197/441",
    "independent_pooled_accuracy": "197/441",
    "pooled_accuracy": "197/441",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "211/243",
    "increment": null,
    "independent_group_discovery": "211/243",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "65/81",
    "increment": "-16/243",
    "independent_group_discovery": "65/81",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "1237/1701",
    "increment": "-128/1701",
    "independent_group_discovery": "1237/1701",
    "independent_pooled_accuracy": "73/189",
    "pooled_accuracy": "73/189",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "835/1323",
    "increment": "-1144/11907",
    "independent_group_discovery": "835/1323",
    "independent_pooled_accuracy": "197/441",
    "pooled_accuracy": "197/441",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "13751/27783",
    "increment": "-3784/27783",
    "independent_group_discovery": "13751/27783",
    "independent_pooled_accuracy": "13751/27783",
    "pooled_accuracy": "13751/27783",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "665/729",
    "increment": null,
    "independent_group_discovery": "665/729",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "211/243",
    "increment": "-32/729",
    "independent_group_discovery": "211/243",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "4175/5103",
    "increment": "-256/5103",
    "independent_group_discovery": "4175/5103",
    "independent_pooled_accuracy": "73/189",
    "pooled_accuracy": "73/189",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "2993/3969",
    "increment": "-2288/35721",
    "independent_group_discovery": "2993/3969",
    "independent_pooled_accuracy": "197/441",
    "pooled_accuracy": "197/441",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "55285/83349",
    "increment": "-7568/83349",
    "independent_group_discovery": "55285/83349",
    "independent_pooled_accuracy": "13751/27783",
    "pooled_accuracy": "13751/27783",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "309971/583443",
    "increment": "-77024/583443",
    "independent_group_discovery": "309971/583443",
    "independent_pooled_accuracy": "309971/583443",
    "pooled_accuracy": "309971/583443",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "2059/2187",
    "increment": null,
    "independent_group_discovery": "2059/2187",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "665/729",
    "increment": "-64/2187",
    "independent_group_discovery": "665/729",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "13453/15309",
    "increment": "-512/15309",
    "independent_group_discovery": "13453/15309",
    "independent_pooled_accuracy": "73/189",
    "pooled_accuracy": "73/189",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "9955/11907",
    "increment": "-4576/107163",
    "independent_group_discovery": "9955/11907",
    "independent_pooled_accuracy": "197/441",
    "pooled_accuracy": "197/441",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "193919/250047",
    "increment": "-15136/250047",
    "independent_group_discovery": "193919/250047",
    "independent_pooled_accuracy": "13751/27783",
    "pooled_accuracy": "13751/27783",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "1203385/1750329",
    "increment": "-154048/1750329",
    "independent_group_discovery": "1203385/1750329",
    "independent_pooled_accuracy": "309971/583443",
    "pooled_accuracy": "309971/583443",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "20692573/36756909",
    "increment": "-4578512/36756909",
    "independent_group_discovery": "20692573/36756909",
    "independent_pooled_accuracy": "20692573/36756909",
    "pooled_accuracy": "20692573/36756909",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "6305/6561",
    "increment": null,
    "independent_group_discovery": "6305/6561",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "2059/2187",
    "increment": "-128/6561",
    "independent_group_discovery": "2059/2187",
    "independent_pooled_accuracy": "1/3",
    "pooled_accuracy": "1/3",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "42215/45927",
    "increment": "-1024/45927",
    "independent_group_discovery": "42215/45927",
    "independent_pooled_accuracy": "73/189",
    "pooled_accuracy": "73/189",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "31817/35721",
    "increment": "-9152/321489",
    "independent_group_discovery": "31817/35721",
    "independent_pooled_accuracy": "197/441",
    "pooled_accuracy": "197/441",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "637885/750141",
    "increment": "-30272/750141",
    "independent_group_discovery": "637885/750141",
    "independent_pooled_accuracy": "13751/27783",
    "pooled_accuracy": "13751/27783",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "4157099/5250987",
    "increment": "-308096/5250987",
    "independent_group_discovery": "4157099/5250987",
    "independent_pooled_accuracy": "309971/583443",
    "pooled_accuracy": "309971/583443",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "78142055/110270727",
    "increment": "-9157024/110270727",
    "independent_group_discovery": "78142055/110270727",
    "independent_pooled_accuracy": "20692573/36756909",
    "pooled_accuracy": "20692573/36756909",
    "targets": 8
  },
  {
    "accuracy": "1/3",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "152913611/257298363",
    "increment": "-88253552/771895089",
    "independent_group_discovery": "152913611/257298363",
    "independent_pooled_accuracy": "152913611/257298363",
    "pooled_accuracy": "152913611/257298363",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "16/25",
    "increment": null,
    "independent_group_discovery": "16/25",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "2/5",
    "increment": "-6/25",
    "independent_group_discovery": "2/5",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "98/125",
    "increment": null,
    "independent_group_discovery": "98/125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "16/25",
    "increment": "-18/125",
    "independent_group_discovery": "16/25",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "416/875",
    "increment": "-144/875",
    "independent_group_discovery": "416/875",
    "independent_pooled_accuracy": "416/875",
    "pooled_accuracy": "416/875",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "544/625",
    "increment": null,
    "independent_group_discovery": "544/625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "98/125",
    "increment": "-54/625",
    "independent_group_discovery": "98/125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "2998/4375",
    "increment": "-432/4375",
    "independent_group_discovery": "2998/4375",
    "independent_pooled_accuracy": "416/875",
    "pooled_accuracy": "416/875",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "16936/30625",
    "increment": "-162/1225",
    "independent_group_discovery": "16936/30625",
    "independent_pooled_accuracy": "16936/30625",
    "pooled_accuracy": "16936/30625",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "2882/3125",
    "increment": null,
    "independent_group_discovery": "2882/3125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "544/625",
    "increment": "-162/3125",
    "independent_group_discovery": "544/625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "17744/21875",
    "increment": "-1296/21875",
    "independent_group_discovery": "17744/21875",
    "independent_pooled_accuracy": "416/875",
    "pooled_accuracy": "416/875",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "112058/153125",
    "increment": "-486/6125",
    "independent_group_discovery": "112058/153125",
    "independent_pooled_accuracy": "16936/30625",
    "pooled_accuracy": "16936/30625",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "654536/1071875",
    "increment": "-25974/214375",
    "independent_group_discovery": "654536/1071875",
    "independent_pooled_accuracy": "654536/1071875",
    "pooled_accuracy": "654536/1071875",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "14896/15625",
    "increment": null,
    "independent_group_discovery": "14896/15625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "2882/3125",
    "increment": "-486/15625",
    "independent_group_discovery": "2882/3125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "96982/109375",
    "increment": "-3888/109375",
    "independent_group_discovery": "96982/109375",
    "independent_pooled_accuracy": "416/875",
    "pooled_accuracy": "416/875",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "642424/765625",
    "increment": "-1458/30625",
    "independent_group_discovery": "642424/765625",
    "independent_pooled_accuracy": "16936/30625",
    "pooled_accuracy": "16936/30625",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "4107358/5359375",
    "increment": "-77922/1071875",
    "independent_group_discovery": "4107358/5359375",
    "independent_pooled_accuracy": "654536/1071875",
    "pooled_accuracy": "654536/1071875",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "4902512/7503125",
    "increment": "-4238946/37515625",
    "independent_group_discovery": "4902512/7503125",
    "independent_pooled_accuracy": "4902512/7503125",
    "pooled_accuracy": "4902512/7503125",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "75938/78125",
    "increment": null,
    "independent_group_discovery": "75938/78125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "14896/15625",
    "increment": "-1458/78125",
    "independent_group_discovery": "14896/15625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "509696/546875",
    "increment": "-11664/546875",
    "independent_group_discovery": "509696/546875",
    "independent_pooled_accuracy": "416/875",
    "pooled_accuracy": "416/875",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "3458522/3828125",
    "increment": "-4374/153125",
    "independent_group_discovery": "3458522/3828125",
    "independent_pooled_accuracy": "16936/30625",
    "pooled_accuracy": "16936/30625",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "23040824/26796875",
    "increment": "-233766/5359375",
    "independent_group_discovery": "23040824/26796875",
    "independent_pooled_accuracy": "654536/1071875",
    "pooled_accuracy": "654536/1071875",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "29713786/37515625",
    "increment": "-12716838/187578125",
    "independent_group_discovery": "29713786/37515625",
    "independent_pooled_accuracy": "4902512/7503125",
    "pooled_accuracy": "4902512/7503125",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "181379416/262609375",
    "increment": "-26617086/262609375",
    "independent_group_discovery": "181379416/262609375",
    "independent_pooled_accuracy": "181379416/262609375",
    "pooled_accuracy": "181379416/262609375",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "384064/390625",
    "increment": null,
    "independent_group_discovery": "384064/390625",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "75938/78125",
    "increment": "-4374/390625",
    "independent_group_discovery": "75938/78125",
    "independent_pooled_accuracy": "2/5",
    "pooled_accuracy": "2/5",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "2622838/2734375",
    "increment": "-34992/2734375",
    "independent_group_discovery": "2622838/2734375",
    "independent_pooled_accuracy": "416/875",
    "pooled_accuracy": "416/875",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "18031816/19140625",
    "increment": "-13122/765625",
    "independent_group_discovery": "18031816/19140625",
    "independent_pooled_accuracy": "16936/30625",
    "pooled_accuracy": "16936/30625",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "122716222/133984375",
    "increment": "-701298/26796875",
    "independent_group_discovery": "122716222/133984375",
    "independent_pooled_accuracy": "654536/1071875",
    "pooled_accuracy": "654536/1071875",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "164172608/187578125",
    "increment": "-38150514/937890625",
    "independent_group_discovery": "164172608/187578125",
    "independent_pooled_accuracy": "4902512/7503125",
    "pooled_accuracy": "4902512/7503125",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "1069356998/1313046875",
    "increment": "-79851258/1313046875",
    "independent_group_discovery": "1069356998/1313046875",
    "independent_pooled_accuracy": "181379416/262609375",
    "pooled_accuracy": "181379416/262609375",
    "targets": 8
  },
  {
    "accuracy": "2/5",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1334877112/1838265625",
    "increment": "-811113426/9191328125",
    "independent_group_discovery": "1334877112/1838265625",
    "independent_pooled_accuracy": "1334877112/1838265625",
    "pooled_accuracy": "1334877112/1838265625",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "3/4",
    "increment": null,
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1/2",
    "increment": "-1/4",
    "independent_group_discovery": "1/2",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "7/8",
    "increment": null,
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "3/4",
    "increment": "-1/8",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "17/28",
    "increment": "-1/7",
    "independent_group_discovery": "17/28",
    "independent_pooled_accuracy": "17/28",
    "pooled_accuracy": "17/28",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "15/16",
    "increment": null,
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "7/8",
    "increment": "-1/16",
    "independent_group_discovery": "7/8",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "45/56",
    "increment": "-1/14",
    "independent_group_discovery": "45/56",
    "independent_pooled_accuracy": "17/28",
    "pooled_accuracy": "17/28",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "137/196",
    "increment": "-41/392",
    "independent_group_discovery": "137/196",
    "independent_pooled_accuracy": "137/196",
    "pooled_accuracy": "137/196",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "31/32",
    "increment": null,
    "independent_group_discovery": "31/32",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "15/16",
    "increment": "-1/32",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "101/112",
    "increment": "-1/28",
    "independent_group_discovery": "101/112",
    "independent_pooled_accuracy": "17/28",
    "pooled_accuracy": "17/28",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "333/392",
    "increment": "-41/784",
    "independent_group_discovery": "333/392",
    "independent_pooled_accuracy": "137/196",
    "pooled_accuracy": "137/196",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "4169/5488",
    "increment": "-493/5488",
    "independent_group_discovery": "4169/5488",
    "independent_pooled_accuracy": "4169/5488",
    "pooled_accuracy": "4169/5488",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "63/64",
    "increment": null,
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "31/32",
    "increment": "-1/64",
    "independent_group_discovery": "31/32",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "213/224",
    "increment": "-1/56",
    "independent_group_discovery": "213/224",
    "independent_pooled_accuracy": "17/28",
    "pooled_accuracy": "17/28",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "725/784",
    "increment": "-41/1568",
    "independent_group_discovery": "725/784",
    "independent_pooled_accuracy": "137/196",
    "pooled_accuracy": "137/196",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "9657/10976",
    "increment": "-493/10976",
    "independent_group_discovery": "9657/10976",
    "independent_pooled_accuracy": "4169/5488",
    "pooled_accuracy": "4169/5488",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1928/2401",
    "increment": "-5903/76832",
    "independent_group_discovery": "1928/2401",
    "independent_pooled_accuracy": "1928/2401",
    "pooled_accuracy": "1928/2401",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "127/128",
    "increment": null,
    "independent_group_discovery": "127/128",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "63/64",
    "increment": "-1/128",
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "437/448",
    "increment": "-1/112",
    "independent_group_discovery": "437/448",
    "independent_pooled_accuracy": "17/28",
    "pooled_accuracy": "17/28",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "1509/1568",
    "increment": "-41/3136",
    "independent_group_discovery": "1509/1568",
    "independent_pooled_accuracy": "137/196",
    "pooled_accuracy": "137/196",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "20633/21952",
    "increment": "-493/21952",
    "independent_group_discovery": "20633/21952",
    "independent_pooled_accuracy": "4169/5488",
    "pooled_accuracy": "4169/5488",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "4329/4802",
    "increment": "-5903/153664",
    "independent_group_discovery": "4329/4802",
    "independent_pooled_accuracy": "1928/2401",
    "pooled_accuracy": "1928/2401",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "112843/134456",
    "increment": "-8369/134456",
    "independent_group_discovery": "112843/134456",
    "independent_pooled_accuracy": "112843/134456",
    "pooled_accuracy": "112843/134456",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "255/256",
    "increment": null,
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "127/128",
    "increment": "-1/256",
    "independent_group_discovery": "127/128",
    "independent_pooled_accuracy": "1/2",
    "pooled_accuracy": "1/2",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "885/896",
    "increment": "-1/224",
    "independent_group_discovery": "885/896",
    "independent_pooled_accuracy": "17/28",
    "pooled_accuracy": "17/28",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "3077/3136",
    "increment": "-41/6272",
    "independent_group_discovery": "3077/3136",
    "independent_pooled_accuracy": "137/196",
    "pooled_accuracy": "137/196",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "42585/43904",
    "increment": "-493/43904",
    "independent_group_discovery": "42585/43904",
    "independent_pooled_accuracy": "4169/5488",
    "pooled_accuracy": "4169/5488",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "9131/9604",
    "increment": "-5903/307328",
    "independent_group_discovery": "9131/9604",
    "independent_pooled_accuracy": "1928/2401",
    "pooled_accuracy": "1928/2401",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "247299/268912",
    "increment": "-8369/268912",
    "independent_group_discovery": "247299/268912",
    "independent_pooled_accuracy": "112843/134456",
    "pooled_accuracy": "112843/134456",
    "targets": 8
  },
  {
    "accuracy": "1/2",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "102422/117649",
    "increment": "-92341/1882384",
    "independent_group_discovery": "102422/117649",
    "independent_pooled_accuracy": "102422/117649",
    "pooled_accuracy": "102422/117649",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "8/9",
    "increment": null,
    "independent_group_discovery": "8/9",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "2/3",
    "increment": "-2/9",
    "independent_group_discovery": "2/3",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "26/27",
    "increment": null,
    "independent_group_discovery": "26/27",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "8/9",
    "increment": "-2/27",
    "independent_group_discovery": "8/9",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "152/189",
    "increment": "-16/189",
    "independent_group_discovery": "152/189",
    "independent_pooled_accuracy": "152/189",
    "pooled_accuracy": "152/189",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "80/81",
    "increment": null,
    "independent_group_discovery": "80/81",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "26/27",
    "increment": "-2/81",
    "independent_group_discovery": "26/27",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "530/567",
    "increment": "-16/567",
    "independent_group_discovery": "530/567",
    "independent_pooled_accuracy": "152/189",
    "pooled_accuracy": "152/189",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "1168/1323",
    "increment": "-206/3969",
    "independent_group_discovery": "1168/1323",
    "independent_pooled_accuracy": "1168/1323",
    "pooled_accuracy": "1168/1323",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "242/243",
    "increment": null,
    "independent_group_discovery": "242/243",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "80/81",
    "increment": "-2/243",
    "independent_group_discovery": "80/81",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "1664/1701",
    "increment": "-16/1701",
    "independent_group_discovery": "1664/1701",
    "independent_pooled_accuracy": "152/189",
    "pooled_accuracy": "152/189",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "3814/3969",
    "increment": "-206/11907",
    "independent_group_discovery": "3814/3969",
    "independent_pooled_accuracy": "1168/1323",
    "pooled_accuracy": "1168/1323",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "25672/27783",
    "increment": "-38/1029",
    "independent_group_discovery": "25672/27783",
    "independent_pooled_accuracy": "25672/27783",
    "pooled_accuracy": "25672/27783",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "728/729",
    "increment": null,
    "independent_group_discovery": "728/729",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "242/243",
    "increment": "-2/729",
    "independent_group_discovery": "242/243",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "5066/5103",
    "increment": "-16/5103",
    "independent_group_discovery": "5066/5103",
    "independent_pooled_accuracy": "152/189",
    "pooled_accuracy": "152/189",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "11752/11907",
    "increment": "-206/35721",
    "independent_group_discovery": "11752/11907",
    "independent_pooled_accuracy": "1168/1323",
    "pooled_accuracy": "1168/1323",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "81238/83349",
    "increment": "-38/3087",
    "independent_group_discovery": "81238/83349",
    "independent_pooled_accuracy": "25672/27783",
    "pooled_accuracy": "25672/27783",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "554192/583443",
    "increment": "-14474/583443",
    "independent_group_discovery": "554192/583443",
    "independent_pooled_accuracy": "554192/583443",
    "pooled_accuracy": "554192/583443",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "2186/2187",
    "increment": null,
    "independent_group_discovery": "2186/2187",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "728/729",
    "increment": "-2/2187",
    "independent_group_discovery": "728/729",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "15272/15309",
    "increment": "-16/15309",
    "independent_group_discovery": "15272/15309",
    "independent_pooled_accuracy": "152/189",
    "pooled_accuracy": "152/189",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "35566/35721",
    "increment": "-206/107163",
    "independent_group_discovery": "35566/35721",
    "independent_pooled_accuracy": "1168/1323",
    "pooled_accuracy": "1168/1323",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "247936/250047",
    "increment": "-38/9261",
    "independent_group_discovery": "247936/250047",
    "independent_pooled_accuracy": "25672/27783",
    "pooled_accuracy": "25672/27783",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "1721078/1750329",
    "increment": "-14474/1750329",
    "independent_group_discovery": "1721078/1750329",
    "independent_pooled_accuracy": "554192/583443",
    "pooled_accuracy": "554192/583443",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "35568776/36756909",
    "increment": "-573862/36756909",
    "independent_group_discovery": "35568776/36756909",
    "independent_pooled_accuracy": "35568776/36756909",
    "pooled_accuracy": "35568776/36756909",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "6560/6561",
    "increment": null,
    "independent_group_discovery": "6560/6561",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "2186/2187",
    "increment": "-2/6561",
    "independent_group_discovery": "2186/2187",
    "independent_pooled_accuracy": "2/3",
    "pooled_accuracy": "2/3",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "45890/45927",
    "increment": "-16/45927",
    "independent_group_discovery": "45890/45927",
    "independent_pooled_accuracy": "152/189",
    "pooled_accuracy": "152/189",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "107008/107163",
    "increment": "-206/321489",
    "independent_group_discovery": "107008/107163",
    "independent_pooled_accuracy": "1168/1323",
    "pooled_accuracy": "1168/1323",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "748030/750141",
    "increment": "-38/27783",
    "independent_group_discovery": "748030/750141",
    "independent_pooled_accuracy": "25672/27783",
    "pooled_accuracy": "25672/27783",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "5221736/5250987",
    "increment": "-14474/5250987",
    "independent_group_discovery": "5221736/5250987",
    "independent_pooled_accuracy": "554192/583443",
    "pooled_accuracy": "554192/583443",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "109082594/110270727",
    "increment": "-573862/110270727",
    "independent_group_discovery": "109082594/110270727",
    "independent_pooled_accuracy": "35568776/36756909",
    "pooled_accuracy": "35568776/36756909",
    "targets": 8
  },
  {
    "accuracy": "2/3",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "84008504/85766121",
    "increment": "-7501622/771895089",
    "independent_group_discovery": "84008504/85766121",
    "independent_pooled_accuracy": "84008504/85766121",
    "pooled_accuracy": "84008504/85766121",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "15/16",
    "increment": null,
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "3/4",
    "increment": "-3/16",
    "independent_group_discovery": "3/4",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "63/64",
    "increment": null,
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "15/16",
    "increment": "-3/64",
    "independent_group_discovery": "15/16",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "99/112",
    "increment": "-3/56",
    "independent_group_discovery": "99/112",
    "independent_pooled_accuracy": "99/112",
    "pooled_accuracy": "99/112",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "255/256",
    "increment": null,
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "63/64",
    "increment": "-3/256",
    "independent_group_discovery": "63/64",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "435/448",
    "increment": "-3/224",
    "independent_group_discovery": "435/448",
    "independent_pooled_accuracy": "99/112",
    "pooled_accuracy": "99/112",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "369/392",
    "increment": "-93/3136",
    "independent_group_discovery": "369/392",
    "independent_pooled_accuracy": "369/392",
    "pooled_accuracy": "369/392",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "1023/1024",
    "increment": null,
    "independent_group_discovery": "1023/1024",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "255/256",
    "increment": "-3/1024",
    "independent_group_discovery": "255/256",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "1779/1792",
    "increment": "-3/896",
    "independent_group_discovery": "1779/1792",
    "independent_pooled_accuracy": "99/112",
    "pooled_accuracy": "99/112",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1545/1568",
    "increment": "-93/12544",
    "independent_group_discovery": "1545/1568",
    "independent_pooled_accuracy": "369/392",
    "pooled_accuracy": "369/392",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "84951/87808",
    "increment": "-1569/87808",
    "independent_group_discovery": "84951/87808",
    "independent_pooled_accuracy": "84951/87808",
    "pooled_accuracy": "84951/87808",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "4095/4096",
    "increment": null,
    "independent_group_discovery": "4095/4096",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "1023/1024",
    "increment": "-3/4096",
    "independent_group_discovery": "1023/1024",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "7155/7168",
    "increment": "-3/3584",
    "independent_group_discovery": "7155/7168",
    "independent_pooled_accuracy": "99/112",
    "pooled_accuracy": "99/112",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "6249/6272",
    "increment": "-93/50176",
    "independent_group_discovery": "6249/6272",
    "independent_pooled_accuracy": "369/392",
    "pooled_accuracy": "369/392",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "348375/351232",
    "increment": "-1569/351232",
    "independent_group_discovery": "348375/351232",
    "independent_pooled_accuracy": "84951/87808",
    "pooled_accuracy": "84951/87808",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1207089/1229312",
    "increment": "-24447/2458624",
    "independent_group_discovery": "1207089/1229312",
    "independent_pooled_accuracy": "1207089/1229312",
    "pooled_accuracy": "1207089/1229312",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "16383/16384",
    "increment": null,
    "independent_group_discovery": "16383/16384",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "4095/4096",
    "increment": "-3/16384",
    "independent_group_discovery": "4095/4096",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "28659/28672",
    "increment": "-3/14336",
    "independent_group_discovery": "28659/28672",
    "independent_pooled_accuracy": "99/112",
    "pooled_accuracy": "99/112",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "25065/25088",
    "increment": "-93/200704",
    "independent_group_discovery": "25065/25088",
    "independent_pooled_accuracy": "369/392",
    "pooled_accuracy": "369/392",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "1402071/1404928",
    "increment": "-1569/1404928",
    "independent_group_discovery": "1402071/1404928",
    "independent_pooled_accuracy": "84951/87808",
    "pooled_accuracy": "84951/87808",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "4895025/4917248",
    "increment": "-24447/9834496",
    "independent_group_discovery": "4895025/4917248",
    "independent_pooled_accuracy": "1207089/1229312",
    "pooled_accuracy": "1207089/1229312",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "17043021/17210368",
    "increment": "-179133/34420736",
    "independent_group_discovery": "17043021/17210368",
    "independent_pooled_accuracy": "17043021/17210368",
    "pooled_accuracy": "17043021/17210368",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "65535/65536",
    "increment": null,
    "independent_group_discovery": "65535/65536",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "16383/16384",
    "increment": "-3/65536",
    "independent_group_discovery": "16383/16384",
    "independent_pooled_accuracy": "3/4",
    "pooled_accuracy": "3/4",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "114675/114688",
    "increment": "-3/57344",
    "independent_group_discovery": "114675/114688",
    "independent_pooled_accuracy": "99/112",
    "pooled_accuracy": "99/112",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "100329/100352",
    "increment": "-93/802816",
    "independent_group_discovery": "100329/100352",
    "independent_pooled_accuracy": "369/392",
    "pooled_accuracy": "369/392",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "5616855/5619712",
    "increment": "-1569/5619712",
    "independent_group_discovery": "5616855/5619712",
    "independent_pooled_accuracy": "84951/87808",
    "pooled_accuracy": "84951/87808",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "19646769/19668992",
    "increment": "-24447/39337984",
    "independent_group_discovery": "19646769/19668992",
    "independent_pooled_accuracy": "1207089/1229312",
    "pooled_accuracy": "1207089/1229312",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "68674125/68841472",
    "increment": "-179133/137682944",
    "independent_group_discovery": "68674125/68841472",
    "independent_pooled_accuracy": "17043021/17210368",
    "pooled_accuracy": "17043021/17210368",
    "targets": 8
  },
  {
    "accuracy": "3/4",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "239701869/240945152",
    "increment": "-1315137/481890304",
    "independent_group_discovery": "239701869/240945152",
    "independent_pooled_accuracy": "239701869/240945152",
    "pooled_accuracy": "239701869/240945152",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "35/36",
    "increment": null,
    "independent_group_discovery": "35/36",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "5/6",
    "increment": "-5/36",
    "independent_group_discovery": "5/6",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "215/216",
    "increment": null,
    "independent_group_discovery": "215/216",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "35/36",
    "increment": "-5/216",
    "independent_group_discovery": "35/36",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "715/756",
    "increment": "-5/189",
    "independent_group_discovery": "715/756",
    "independent_pooled_accuracy": "715/756",
    "pooled_accuracy": "715/756",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "1295/1296",
    "increment": null,
    "independent_group_discovery": "1295/1296",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "215/216",
    "increment": "-5/1296",
    "independent_group_discovery": "215/216",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "4495/4536",
    "increment": "-5/1134",
    "independent_group_discovery": "4495/4536",
    "independent_pooled_accuracy": "715/756",
    "pooled_accuracy": "715/756",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "575/588",
    "increment": "-415/31752",
    "independent_group_discovery": "575/588",
    "independent_pooled_accuracy": "575/588",
    "pooled_accuracy": "575/588",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "7775/7776",
    "increment": null,
    "independent_group_discovery": "7775/7776",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "1295/1296",
    "increment": "-5/7776",
    "independent_group_discovery": "1295/1296",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "27175/27216",
    "increment": "-5/6804",
    "independent_group_discovery": "27175/27216",
    "independent_pooled_accuracy": "715/756",
    "pooled_accuracy": "715/756",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "3515/3528",
    "increment": "-415/190512",
    "independent_group_discovery": "3515/3528",
    "independent_pooled_accuracy": "575/588",
    "pooled_accuracy": "575/588",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "440225/444528",
    "increment": "-2665/444528",
    "independent_group_discovery": "440225/444528",
    "independent_pooled_accuracy": "440225/444528",
    "pooled_accuracy": "440225/444528",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "46655/46656",
    "increment": null,
    "independent_group_discovery": "46655/46656",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "7775/7776",
    "increment": "-5/46656",
    "independent_group_discovery": "7775/7776",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "163255/163296",
    "increment": "-5/40824",
    "independent_group_discovery": "163255/163296",
    "independent_pooled_accuracy": "715/756",
    "pooled_accuracy": "715/756",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "21155/21168",
    "increment": "-415/1143072",
    "independent_group_discovery": "21155/21168",
    "independent_pooled_accuracy": "575/588",
    "pooled_accuracy": "575/588",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "2662865/2667168",
    "increment": "-2665/2667168",
    "independent_group_discovery": "2662865/2667168",
    "independent_pooled_accuracy": "440225/444528",
    "pooled_accuracy": "440225/444528",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "4648075/4667544",
    "increment": "-47755/18670176",
    "independent_group_discovery": "4648075/4667544",
    "independent_pooled_accuracy": "4648075/4667544",
    "pooled_accuracy": "4648075/4667544",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "279935/279936",
    "increment": null,
    "independent_group_discovery": "279935/279936",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "46655/46656",
    "increment": "-5/279936",
    "independent_group_discovery": "46655/46656",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "979735/979776",
    "increment": "-5/244944",
    "independent_group_discovery": "979735/979776",
    "independent_pooled_accuracy": "715/756",
    "pooled_accuracy": "715/756",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "126995/127008",
    "increment": "-415/6858432",
    "independent_group_discovery": "126995/127008",
    "independent_pooled_accuracy": "575/588",
    "pooled_accuracy": "575/588",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "15998705/16003008",
    "increment": "-2665/16003008",
    "independent_group_discovery": "15998705/16003008",
    "independent_pooled_accuracy": "440225/444528",
    "pooled_accuracy": "440225/444528",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "27985795/28005264",
    "increment": "-47755/112021056",
    "independent_group_discovery": "27985795/28005264",
    "independent_pooled_accuracy": "4648075/4667544",
    "pooled_accuracy": "4648075/4667544",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "293546975/294055272",
    "increment": "-607745/588110544",
    "independent_group_discovery": "293546975/294055272",
    "independent_pooled_accuracy": "293546975/294055272",
    "pooled_accuracy": "293546975/294055272",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "1679615/1679616",
    "increment": null,
    "independent_group_discovery": "1679615/1679616",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "279935/279936",
    "increment": "-5/1679616",
    "independent_group_discovery": "279935/279936",
    "independent_pooled_accuracy": "5/6",
    "pooled_accuracy": "5/6",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "5878615/5878656",
    "increment": "-5/1469664",
    "independent_group_discovery": "5878615/5878656",
    "independent_pooled_accuracy": "715/756",
    "pooled_accuracy": "715/756",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "762035/762048",
    "increment": "-415/41150592",
    "independent_group_discovery": "762035/762048",
    "independent_pooled_accuracy": "575/588",
    "pooled_accuracy": "575/588",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "96013745/96018048",
    "increment": "-2665/96018048",
    "independent_group_discovery": "96013745/96018048",
    "independent_pooled_accuracy": "440225/444528",
    "pooled_accuracy": "440225/444528",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "168012115/168031584",
    "increment": "-47755/672126336",
    "independent_group_discovery": "168012115/168031584",
    "independent_pooled_accuracy": "4648075/4667544",
    "pooled_accuracy": "4648075/4667544",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "1763823335/1764331632",
    "increment": "-607745/3528663264",
    "independent_group_discovery": "1763823335/1764331632",
    "independent_pooled_accuracy": "293546975/294055272",
    "pooled_accuracy": "293546975/294055272",
    "targets": 8
  },
  {
    "accuracy": "5/6",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "2056918975/2058386904",
    "increment": "-5249495/12350321424",
    "independent_group_discovery": "2056918975/2058386904",
    "independent_pooled_accuracy": "2056918975/2058386904",
    "pooled_accuracy": "2056918975/2058386904",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "99/100",
    "increment": null,
    "independent_group_discovery": "99/100",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "9/10",
    "increment": "-9/100",
    "independent_group_discovery": "9/10",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "999/1000",
    "increment": null,
    "independent_group_discovery": "999/1000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "99/100",
    "increment": "-9/1000",
    "independent_group_discovery": "99/100",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "3429/3500",
    "increment": "-9/875",
    "independent_group_discovery": "3429/3500",
    "independent_pooled_accuracy": "3429/3500",
    "pooled_accuracy": "3429/3500",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "9999/10000",
    "increment": null,
    "independent_group_discovery": "9999/10000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "999/1000",
    "increment": "-9/10000",
    "independent_group_discovery": "999/1000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "34929/35000",
    "increment": "-9/8750",
    "independent_group_discovery": "34929/35000",
    "independent_pooled_accuracy": "3429/3500",
    "pooled_accuracy": "3429/3500",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "121689/122500",
    "increment": "-9/1960",
    "independent_group_discovery": "121689/122500",
    "independent_pooled_accuracy": "121689/122500",
    "pooled_accuracy": "121689/122500",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "99999/100000",
    "increment": null,
    "independent_group_discovery": "99999/100000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "9999/10000",
    "increment": "-9/100000",
    "independent_group_discovery": "9999/10000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "349929/350000",
    "increment": "-9/87500",
    "independent_group_discovery": "349929/350000",
    "independent_pooled_accuracy": "3429/3500",
    "pooled_accuracy": "3429/3500",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1224189/1225000",
    "increment": "-9/19600",
    "independent_group_discovery": "1224189/1225000",
    "independent_pooled_accuracy": "121689/122500",
    "pooled_accuracy": "121689/122500",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "17114301/17150000",
    "increment": "-4869/3430000",
    "independent_group_discovery": "17114301/17150000",
    "independent_pooled_accuracy": "17114301/17150000",
    "pooled_accuracy": "17114301/17150000",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "999999/1000000",
    "increment": null,
    "independent_group_discovery": "999999/1000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "99999/100000",
    "increment": "-9/1000000",
    "independent_group_discovery": "99999/100000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "3499929/3500000",
    "increment": "-9/875000",
    "independent_group_discovery": "3499929/3500000",
    "independent_pooled_accuracy": "3429/3500",
    "pooled_accuracy": "3429/3500",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "12249189/12250000",
    "increment": "-9/196000",
    "independent_group_discovery": "12249189/12250000",
    "independent_pooled_accuracy": "121689/122500",
    "pooled_accuracy": "121689/122500",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "171464301/171500000",
    "increment": "-4869/34300000",
    "independent_group_discovery": "171464301/171500000",
    "independent_pooled_accuracy": "17114301/17150000",
    "pooled_accuracy": "17114301/17150000",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "29992923/30012500",
    "increment": "-533187/1200500000",
    "independent_group_discovery": "29992923/30012500",
    "independent_pooled_accuracy": "29992923/30012500",
    "pooled_accuracy": "29992923/30012500",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "9999999/10000000",
    "increment": null,
    "independent_group_discovery": "9999999/10000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "999999/1000000",
    "increment": "-9/10000000",
    "independent_group_discovery": "999999/1000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "34999929/35000000",
    "increment": "-9/8750000",
    "independent_group_discovery": "34999929/35000000",
    "independent_pooled_accuracy": "3429/3500",
    "pooled_accuracy": "3429/3500",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "122499189/122500000",
    "increment": "-9/1960000",
    "independent_group_discovery": "122499189/122500000",
    "independent_pooled_accuracy": "121689/122500",
    "pooled_accuracy": "121689/122500",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "1714964301/1715000000",
    "increment": "-4869/343000000",
    "independent_group_discovery": "1714964301/1715000000",
    "independent_pooled_accuracy": "17114301/17150000",
    "pooled_accuracy": "17114301/17150000",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "300105423/300125000",
    "increment": "-533187/12005000000",
    "independent_group_discovery": "300105423/300125000",
    "independent_pooled_accuracy": "29992923/30012500",
    "pooled_accuracy": "29992923/30012500",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "2100466323/2100875000",
    "increment": "-135819/1050437500",
    "independent_group_discovery": "2100466323/2100875000",
    "independent_pooled_accuracy": "2100466323/2100875000",
    "pooled_accuracy": "2100466323/2100875000",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "99999999/100000000",
    "increment": null,
    "independent_group_discovery": "99999999/100000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "9999999/10000000",
    "increment": "-9/100000000",
    "independent_group_discovery": "9999999/10000000",
    "independent_pooled_accuracy": "9/10",
    "pooled_accuracy": "9/10",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "349999929/350000000",
    "increment": "-9/87500000",
    "independent_group_discovery": "349999929/350000000",
    "independent_pooled_accuracy": "3429/3500",
    "pooled_accuracy": "3429/3500",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "1224999189/1225000000",
    "increment": "-9/19600000",
    "independent_group_discovery": "1224999189/1225000000",
    "independent_pooled_accuracy": "121689/122500",
    "pooled_accuracy": "121689/122500",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "17149964301/17150000000",
    "increment": "-4869/3430000000",
    "independent_group_discovery": "17149964301/17150000000",
    "independent_pooled_accuracy": "17114301/17150000",
    "pooled_accuracy": "17114301/17150000",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "3001230423/3001250000",
    "increment": "-533187/120050000000",
    "independent_group_discovery": "3001230423/3001250000",
    "independent_pooled_accuracy": "29992923/30012500",
    "pooled_accuracy": "29992923/30012500",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "21008341323/21008750000",
    "increment": "-135819/10504375000",
    "independent_group_discovery": "21008341323/21008750000",
    "independent_pooled_accuracy": "2100466323/2100875000",
    "pooled_accuracy": "2100466323/2100875000",
    "targets": 8
  },
  {
    "accuracy": "9/10",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "7352630253/7353062500",
    "increment": "-5784201/147061250000",
    "independent_group_discovery": "7352630253/7353062500",
    "independent_pooled_accuracy": "7352630253/7353062500",
    "pooled_accuracy": "7352630253/7353062500",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "399/400",
    "increment": null,
    "independent_group_discovery": "399/400",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "19/20",
    "increment": "-19/400",
    "independent_group_discovery": "19/20",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "7999/8000",
    "increment": null,
    "independent_group_discovery": "7999/8000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "399/400",
    "increment": "-19/8000",
    "independent_group_discovery": "399/400",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "13927/14000",
    "increment": "-19/7000",
    "independent_group_discovery": "13927/14000",
    "independent_pooled_accuracy": "13927/14000",
    "pooled_accuracy": "13927/14000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "159999/160000",
    "increment": null,
    "independent_group_discovery": "159999/160000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "7999/8000",
    "increment": "-19/160000",
    "independent_group_discovery": "7999/8000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "279927/280000",
    "increment": "-19/140000",
    "independent_group_discovery": "279927/280000",
    "independent_pooled_accuracy": "13927/14000",
    "pooled_accuracy": "13927/14000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "244663/245000",
    "increment": "-437/392000",
    "independent_group_discovery": "244663/245000",
    "independent_pooled_accuracy": "244663/245000",
    "pooled_accuracy": "244663/245000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "3199999/3200000",
    "increment": null,
    "independent_group_discovery": "3199999/3200000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "159999/160000",
    "increment": "-19/3200000",
    "independent_group_discovery": "159999/160000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "5599927/5600000",
    "increment": "-19/2800000",
    "independent_group_discovery": "5599927/5600000",
    "independent_pooled_accuracy": "13927/14000",
    "pooled_accuracy": "13927/14000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "4899663/4900000",
    "increment": "-437/7840000",
    "independent_group_discovery": "4899663/4900000",
    "independent_pooled_accuracy": "244663/245000",
    "pooled_accuracy": "244663/245000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "274329163/274400000",
    "increment": "-10393/54880000",
    "independent_group_discovery": "274329163/274400000",
    "independent_pooled_accuracy": "274329163/274400000",
    "pooled_accuracy": "274329163/274400000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "63999999/64000000",
    "increment": null,
    "independent_group_discovery": "63999999/64000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "3199999/3200000",
    "increment": "-19/64000000",
    "independent_group_discovery": "3199999/3200000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "111999927/112000000",
    "increment": "-19/56000000",
    "independent_group_discovery": "111999927/112000000",
    "independent_pooled_accuracy": "13927/14000",
    "pooled_accuracy": "13927/14000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "97999663/98000000",
    "increment": "-437/156800000",
    "independent_group_discovery": "97999663/98000000",
    "independent_pooled_accuracy": "244663/245000",
    "pooled_accuracy": "244663/245000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "5487929163/5488000000",
    "increment": "-10393/1097600000",
    "independent_group_discovery": "5487929163/5488000000",
    "independent_pooled_accuracy": "274329163/274400000",
    "pooled_accuracy": "274329163/274400000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "3841388897/3841600000",
    "increment": "-1615171/38416000000",
    "independent_group_discovery": "3841388897/3841600000",
    "independent_pooled_accuracy": "3841388897/3841600000",
    "pooled_accuracy": "3841388897/3841600000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "1279999999/1280000000",
    "increment": null,
    "independent_group_discovery": "1279999999/1280000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "63999999/64000000",
    "increment": "-19/1280000000",
    "independent_group_discovery": "63999999/64000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "2239999927/2240000000",
    "increment": "-19/1120000000",
    "independent_group_discovery": "2239999927/2240000000",
    "independent_pooled_accuracy": "13927/14000",
    "pooled_accuracy": "13927/14000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "1959999663/1960000000",
    "increment": "-437/3136000000",
    "independent_group_discovery": "1959999663/1960000000",
    "independent_pooled_accuracy": "244663/245000",
    "pooled_accuracy": "244663/245000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "109759929163/109760000000",
    "increment": "-10393/21952000000",
    "independent_group_discovery": "109759929163/109760000000",
    "independent_pooled_accuracy": "274329163/274400000",
    "pooled_accuracy": "274329163/274400000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "76831788897/76832000000",
    "increment": "-1615171/768320000000",
    "independent_group_discovery": "76831788897/76832000000",
    "independent_pooled_accuracy": "3841388897/3841600000",
    "pooled_accuracy": "3841388897/3841600000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "268909204133/268912000000",
    "increment": "-4114013/537824000000",
    "independent_group_discovery": "268909204133/268912000000",
    "independent_pooled_accuracy": "268909204133/268912000000",
    "pooled_accuracy": "268909204133/268912000000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "25599999999/25600000000",
    "increment": null,
    "independent_group_discovery": "25599999999/25600000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "1279999999/1280000000",
    "increment": "-19/25600000000",
    "independent_group_discovery": "1279999999/1280000000",
    "independent_pooled_accuracy": "19/20",
    "pooled_accuracy": "19/20",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "44799999927/44800000000",
    "increment": "-19/22400000000",
    "independent_group_discovery": "44799999927/44800000000",
    "independent_pooled_accuracy": "13927/14000",
    "pooled_accuracy": "13927/14000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "39199999663/39200000000",
    "increment": "-437/62720000000",
    "independent_group_discovery": "39199999663/39200000000",
    "independent_pooled_accuracy": "244663/245000",
    "pooled_accuracy": "244663/245000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "2195199929163/2195200000000",
    "increment": "-10393/439040000000",
    "independent_group_discovery": "2195199929163/2195200000000",
    "independent_pooled_accuracy": "274329163/274400000",
    "pooled_accuracy": "274329163/274400000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1536639788897/1536640000000",
    "increment": "-1615171/15366400000000",
    "independent_group_discovery": "1536639788897/1536640000000",
    "independent_pooled_accuracy": "3841388897/3841600000",
    "pooled_accuracy": "3841388897/3841600000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "5378237204133/5378240000000",
    "increment": "-4114013/10756480000000",
    "independent_group_discovery": "5378237204133/5378240000000",
    "independent_pooled_accuracy": "268909204133/268912000000",
    "pooled_accuracy": "268909204133/268912000000",
    "targets": 8
  },
  {
    "accuracy": "19/20",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "3764760042961/3764768000000",
    "increment": "-59999321/37647680000000",
    "independent_group_discovery": "3764760042961/3764768000000",
    "independent_pooled_accuracy": "3764760042961/3764768000000",
    "pooled_accuracy": "3764760042961/3764768000000",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 2,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 2,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 3,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 4,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 5,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 6,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 7,
    "block_size": 7,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 1,
    "group_discovery": "1",
    "increment": null,
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 2,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 3,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 4,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 5,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 6,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 7,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  },
  {
    "accuracy": "1",
    "agents": 8,
    "block_size": 8,
    "group_discovery": "1",
    "increment": "0",
    "independent_group_discovery": "1",
    "independent_pooled_accuracy": "1",
    "pooled_accuracy": "1",
    "targets": 8
  }
]


==> evidence/DD-020/outputs/summary.json <==
{
  "dd019_channels": 5,
  "guaranteed_shortlist_profile": [
    "7/8",
    "11/12",
    "17/18"
  ],
  "noisy_point_profile": [
    "7/8",
    "3/4",
    "7/12"
  ],
  "parameter_cells": 73,
  "positive_point_increments": 0,
  "profiles_differ": true,
  "protocol_rows": 2555,
  "same_accuracy_witness": "1/2",
  "strictly_negative_point_increments": 1848,
  "zero_point_increments": 196
}


==> evidence/DD-020/outputs/verification.json <==
{
  "aggregation_rescue_identity": true,
  "different_incremental_profiles": true,
  "first_block_pooled_accuracy": true,
  "full_consensus_endpoint": true,
  "method_agreement": true,
  "passed": true,
  "point_profile_nonincreasing": true,
  "point_profile_strict_except_perfect": true,
  "probability_bounds": true,
  "registered_channel_ids": true,
  "registered_row_count": true,
  "same_accuracy_witness": true,
  "two_agent_pooled_identity": true
}


==> evidence/DD-021/manifest.json <==
{
  "command": "make dd021-general-sharing-frontier",
  "config_hash_sha256": "2fea269a9a31f1cdbc13e28c5f54cad6cff46d9751aedfb0f93e45ff04182dc5",
  "dependency_lock_hash_sha256": "733f6f17d4a939f0387d16e45b6836bf89f20eb22d1669234b8598fa13fbd04a",
  "ended_utc": "2026-07-22T18:59:24.732637Z",
  "exit_status": 0,
  "git_commit": "3cdbbc406927a9b30e10457606c488d0c2ac395b",
  "git_dirty": false,
  "input_hashes": {
    "src/distributed_discovery/general_sharing/model.py": "bc4cebc71719be7e62a69224ccf49a7cd5cb6ea8707c60f735950c7a4953c353",
    "src/distributed_discovery/general_sharing/study.py": "734107426fbf3e886f6686273c27f1ca90decb3037921784d2ec1893b51d230a",
    "src/distributed_discovery/general_sharing/verification.py": "e2e0e5ce0cc851988ae698e0ffadfa6dff439e9a40aa0c4b22667d154662e1f9",
    "studies/DD-019-signal-geometry/schemas/channel-v1.schema.json": "059ac9ebc945e573ea605ba3b9d251ef1fd353a7066bb96057d4007411075351",
    "studies/DD-021-general-sharing-frontier/configs/registry.yml": "70b5b1901bb336db475a7adcbb72b3ccd38b8ceb3c447c9c0a9431d1811c9768",
    "studies/DD-021-general-sharing-frontier/literature.md": "acbb9c015cd022f78d3d3714f171ad82c75f190c9fc5fe147403be8e35ebe20b",
    "studies/DD-021-general-sharing-frontier/model.md": "fd3213a440ecea53737a38e9fec6f818e1d74089d81e4c9c87e2bd0a00d0c1be",
    "studies/DD-021-general-sharing-frontier/proof-audit.md": "52b1ce2e739de577ec79dd3fb1b49d91b93528f804a66c07f4f707bafcc6190b",
    "studies/DD-021-general-sharing-frontier/proof.md": "1c9063a0e74478e6c31c0eef4d0f52f234861503f8e0f140fc95ba6b2b2661ac"
  },
  "outputs": {
    "outputs/channels.json": "1c851012a5b16bce143588890c464fafafaa0f8aa9a2781ef6cff0dc31da4b54",
    "outputs/corruption-tests.json": "7ddd3baa5d40b563ff17882b2f1914a6f480f5473ce5def1269e70b8f4563097",
    "outputs/independent-registry.json": "3521286a341595d27b95248a0720f4df672bb1b811d17edf7f286b5520912697",
    "outputs/method-agreement-certificate.json": "62db4c0411668fe7e2e534d77ab85014c9ee11859433dc01a56724706a65649f",
    "outputs/minimal-witnesses.json": "e897c62593b4796580e0d2e66903e381684b693d5bbdaddc09e243cba30058a0",
    "outputs/proof-audit-summary.json": "c2f3b9619ac4961fc8aaa83868eea6612e4561003562a1aa2f2c83555c9f4cd4",
    "outputs/registry.json": "3521286a341595d27b95248a0720f4df672bb1b811d17edf7f286b5520912697",
    "outputs/summary.json": "2bd510abf8cdf832691270c432baee3f22598acdfea099fde92a8d966dad271a",
    "outputs/verification.json": "de4de1ee0341d628d4f6bfb14007f3b55b7d3fd91cd34f1e8d9db5db0ac00778"
  },
  "random_seeds": {
    "algorithm": [],
    "model": null
  },
  "resource_usage": {
    "elapsed_seconds": 11.232478,
    "peak_memory_mb": 27.266
  },
  "run_id": "20260722T185924Z_DD-021_3cdbbc40_2fea269a9a",
  "schema_version": 1,
  "started_utc": "2026-07-22T18:59:24.717819Z",
  "study_id": "DD-021",
  "upstream_commit": null,
  "validation_status": "passed"
}


==> evidence/DD-021/outputs/corruption-tests.json <==
{
  "channel_probability_corruption_rejected": true,
  "pooled_accuracy_corruption_rejected": true,
  "private_discovery_corruption_rejected": true,
  "recovery_budget_corruption_rejected": true,
  "regime_label_corruption_rejected": true,
  "source_checksum_corruption_rejected": true,
  "tie_weight_corruption_rejected": true,
  "top_l_profile_corruption_rejected": true
}


==> evidence/DD-021/outputs/method-agreement-certificate.json <==
{
  "certificate_format": "dd021-general-sharing-frontier-certificate-v1",
  "method_agreement": true,
  "scenarios": 177,
  "source_checksum_sha256": "2b1583d2644a3417646d8cadebf32b9c97cd22d8628013c97dcdef84bbb476b1",
  "witness_minimality_agreement": true
}


==> evidence/DD-021/outputs/minimal-witnesses.json <==
{
  "aggregation_dominated_consensus": {
    "action_budget_profile": [
      "5/6",
      "1"
    ],
    "agents": 2,
    "channel_id": "guaranteed-shortlist-m4-k2",
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "C-strict-aggregation-dominated-consensus",
    "pooled_accuracy": [
      "1/2",
      "5/6"
    ],
    "private_discovery": "3/4",
    "q": "1/2",
    "recovery_budget": 1,
    "sharing_class": "strict-aggregation-dominated",
    "sharing_discovery": [
      "3/4",
      "5/6"
    ],
    "sharing_increments": [
      "1/12"
    ],
    "targets": 4
  },
  "minimization_order": [
    "targets",
    "agents",
    "signal-alphabet-size",
    "denominator-complexity",
    "channel-description-complexity"
  ],
  "mixed_sharing_bounded_null": true,
  "mixed_sharing_curve": null,
  "no_useful_one_action_aggregation": {
    "action_budget_profile": [
      "1/3",
      "2/3"
    ],
    "agents": 2,
    "channel_id": "point-m3-p1of3",
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "pooled_accuracy": [
      "1/3",
      "1/3"
    ],
    "private_discovery": "5/9",
    "q": "1/3",
    "recovery_budget": 2,
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "5/9",
      "1/3"
    ],
    "sharing_increments": [
      "-2/9"
    ],
    "targets": 3
  },
  "same_accuracy_different_recovery": {
    "left": {
      "action_budget_profile": [
        "1/2",
        "13/16"
      ],
      "agents": 2,
      "channel_id": "point-m3-p1of2",
      "family": "symmetric-noisy-point",
      "full_sharing_class": "D-boundary",
      "pooled_accuracy": [
        "1/2",
        "1/2"
      ],
      "private_discovery": "3/4",
      "q": "1/2",
      "recovery_budget": 2,
      "sharing_class": "strict-compression-dominated",
      "sharing_discovery": [
        "3/4",
        "1/2"
      ],
      "sharing_increments": [
        "-1/4"
      ],
      "targets": 3
    },
    "right": {
      "action_budget_profile": [
        "3/4",
        "1"
      ],
      "agents": 2,
      "channel_id": "guaranteed-shortlist-m3-k2",
      "family": "guaranteed-k-shortlist",
      "full_sharing_class": "D-boundary",
      "pooled_accuracy": [
        "1/2",
        "3/4"
      ],
      "private_discovery": "3/4",
      "q": "1/2",
      "recovery_budget": 1,
      "sharing_class": "all-neutral",
      "sharing_discovery": [
        "3/4",
        "3/4"
      ],
      "sharing_increments": [
        "0"
      ],
      "targets": 3
    }
  },
  "same_baseline_opposite_sign": {
    "left": {
      "action_budget_profile": [
        "1/2",
        "7/9"
      ],
      "agents": 2,
      "channel_id": "point-m4-p1of2",
      "family": "symmetric-noisy-point",
      "full_sharing_class": "D-boundary",
      "pooled_accuracy": [
        "1/2",
        "1/2"
      ],
      "private_discovery": "3/4",
      "q": "1/2",
      "recovery_budget": 2,
      "sharing_class": "strict-compression-dominated",
      "sharing_discovery": [
        "3/4",
        "1/2"
      ],
      "sharing_increments": [
        "-1/4"
      ],
      "targets": 4
    },
    "right": {
      "action_budget_profile": [
        "5/6",
        "1"
      ],
      "agents": 2,
      "channel_id": "guaranteed-shortlist-m4-k2",
      "family": "guaranteed-k-shortlist",
      "full_sharing_class": "C-strict-aggregation-dominated-consensus",
      "pooled_accuracy": [
        "1/2",
        "5/6"
      ],
      "private_discovery": "3/4",
      "q": "1/2",
      "recovery_budget": 1,
      "sharing_class": "strict-aggregation-dominated",
      "sharing_discovery": [
        "3/4",
        "5/6"
      ],
      "sharing_increments": [
        "1/12"
      ],
      "targets": 4
    },
    "step": 1
  },
  "shared_discovery_paradox": {
    "action_budget_profile": [
      "27/64",
      "3/4"
    ],
    "agents": 2,
    "channel_id": "shortlist-m3-k2-a3of4",
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "pooled_accuracy": [
      "3/8",
      "27/64"
    ],
    "private_discovery": "39/64",
    "q": "3/8",
    "recovery_budget": 2,
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "39/64",
      "27/64"
    ],
    "sharing_increments": [
      "-3/16"
    ],
    "targets": 3
  }
}


==> evidence/DD-021/outputs/registry.json <==
[
  {
    "action_budget_profile": [
      "1/3",
      "2/3"
    ],
    "agents": 2,
    "channel_id": "point-m3-p1of3",
    "denominator_complexity": 3,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/3"
    },
    "pooled_accuracy": [
      "1/3",
      "1/3"
    ],
    "pooled_error": [
      "2/3",
      "2/3"
    ],
    "private_discovery": "5/9",
    "q": "1/3",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "5/9",
      "1/3"
    ],
    "sharing_increments": [
      "-2/9"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1/3",
      "2/3",
      "1"
    ],
    "agents": 3,
    "channel_id": "point-m3-p1of3",
    "denominator_complexity": 3,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "1"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/3"
    },
    "pooled_accuracy": [
      "1/3",
      "1/3",
      "1/3"
    ],
    "pooled_error": [
      "2/3",
      "2/3",
      "2/3"
    ],
    "private_discovery": "19/27",
    "q": "1/3",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "19/27",
      "5/9",
      "1/3"
    ],
    "sharing_increments": [
      "-4/27",
      "-2/9"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1/3",
      "2/3",
      "1"
    ],
    "agents": 4,
    "channel_id": "point-m3-p1of3",
    "denominator_complexity": 3,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "1",
      "1"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/3"
    },
    "pooled_accuracy": [
      "1/3",
      "1/3",
      "1/3",
      "1/3"
    ],
    "pooled_error": [
      "2/3",
      "2/3",
      "2/3",
      "2/3"
    ],
    "private_discovery": "65/81",
    "q": "1/3",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "65/81",
      "19/27",
      "5/9",
      "1/3"
    ],
    "sharing_increments": [
      "-8/81",
      "-4/27",
      "-2/9"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1/2",
      "13/16"
    ],
    "agents": 2,
    "channel_id": "point-m3-p1of2",
    "denominator_complexity": 4,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2"
    ],
    "pooled_error": [
      "1/2",
      "1/2"
    ],
    "private_discovery": "3/4",
    "q": "1/2",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "3/4",
      "1/2"
    ],
    "sharing_increments": [
      "-1/4"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "9/16",
      "53/64",
      "1"
    ],
    "agents": 3,
    "channel_id": "point-m3-p1of2",
    "denominator_complexity": 4,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "7/8"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2",
      "9/16"
    ],
    "pooled_error": [
      "1/2",
      "1/2",
      "7/16"
    ],
    "private_discovery": "7/8",
    "q": "1/2",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "7/8",
      "3/4",
      "9/16"
    ],
    "sharing_increments": [
      "-1/8",
      "-3/16"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "19/32",
      "217/256",
      "1"
    ],
    "agents": 4,
    "channel_id": "point-m3-p1of2",
    "denominator_complexity": 4,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "7/8",
      "13/14"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2",
      "9/16",
      "19/32"
    ],
    "pooled_error": [
      "1/2",
      "1/2",
      "7/16",
      "13/32"
    ],
    "private_discovery": "15/16",
    "q": "1/2",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "15/16",
      "7/8",
      "25/32",
      "19/32"
    ],
    "sharing_increments": [
      "-1/16",
      "-3/32",
      "-3/16"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "2/3",
      "11/12"
    ],
    "agents": 2,
    "channel_id": "point-m3-p2of3",
    "denominator_complexity": 6,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "2/3"
    },
    "pooled_accuracy": [
      "2/3",
      "2/3"
    ],
    "pooled_error": [
      "1/3",
      "1/3"
    ],
    "private_discovery": "8/9",
    "q": "2/3",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "8/9",
      "2/3"
    ],
    "sharing_increments": [
      "-2/9"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "7/9",
      "67/72",
      "1"
    ],
    "agents": 3,
    "channel_id": "point-m3-p2of3",
    "denominator_complexity": 6,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "2/3"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "accuracy": "2/3"
    },
    "pooled_accuracy": [
      "2/3",
      "2/3",
      "7/9"
    ],
    "pooled_error": [
      "1/3",
      "1/3",
      "2/9"
    ],
    "private_discovery": "26/27",
    "q": "2/3",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "26/27",
      "8/9",
      "7/9"
    ],
    "sharing_increments": [
      "-2/27",
      "-1/9"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "22/27",
      "137/144",
      "1"
    ],
    "agents": 4,
    "channel_id": "point-m3-p2of3",
    "denominator_complexity": 6,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "2/3",
      "5/6"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "accuracy": "2/3"
    },
    "pooled_accuracy": [
      "2/3",
      "2/3",
      "7/9",
      "22/27"
    ],
    "pooled_error": [
      "1/3",
      "1/3",
      "2/9",
      "5/27"
    ],
    "private_discovery": "80/81",
    "q": "2/3",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "80/81",
      "26/27",
      "25/27",
      "22/27"
    ],
    "sharing_increments": [
      "-2/81",
      "-1/27",
      "-1/9"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1",
      "1"
    ],
    "agents": 2,
    "channel_id": "point-m3-p1of1",
    "denominator_complexity": 1,
    "description_complexity": 1,
    "error_contraction_ratio": [
      null
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1"
    ],
    "sharing_increments": [
      "0"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1"
    ],
    "agents": 3,
    "channel_id": "point-m3-p1of1",
    "denominator_complexity": 1,
    "description_complexity": 1,
    "error_contraction_ratio": [
      null,
      null
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "point-m3-p1of1",
    "denominator_complexity": 1,
    "description_complexity": 1,
    "error_contraction_ratio": [
      null,
      null,
      null
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0",
      "0"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1/3",
      "2/3"
    ],
    "agents": 2,
    "channel_id": "shortlist-m3-k1-a1of3",
    "denominator_complexity": 3,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/3"
    },
    "pooled_accuracy": [
      "1/3",
      "1/3"
    ],
    "pooled_error": [
      "2/3",
      "2/3"
    ],
    "private_discovery": "5/9",
    "q": "1/3",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "5/9",
      "1/3"
    ],
    "sharing_increments": [
      "-2/9"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1/3",
      "2/3",
      "1"
    ],
    "agents": 3,
    "channel_id": "shortlist-m3-k1-a1of3",
    "denominator_complexity": 3,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/3"
    },
    "pooled_accuracy": [
      "1/3",
      "1/3",
      "1/3"
    ],
    "pooled_error": [
      "2/3",
      "2/3",
      "2/3"
    ],
    "private_discovery": "19/27",
    "q": "1/3",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "19/27",
      "5/9",
      "1/3"
    ],
    "sharing_increments": [
      "-4/27",
      "-2/9"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1/3",
      "2/3",
      "1"
    ],
    "agents": 4,
    "channel_id": "shortlist-m3-k1-a1of3",
    "denominator_complexity": 3,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/3"
    },
    "pooled_accuracy": [
      "1/3",
      "1/3",
      "1/3",
      "1/3"
    ],
    "pooled_error": [
      "2/3",
      "2/3",
      "2/3",
      "2/3"
    ],
    "private_discovery": "65/81",
    "q": "1/3",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "65/81",
      "19/27",
      "5/9",
      "1/3"
    ],
    "sharing_increments": [
      "-8/81",
      "-4/27",
      "-2/9"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1/2",
      "13/16"
    ],
    "agents": 2,
    "channel_id": "shortlist-m3-k1-a1of2",
    "denominator_complexity": 4,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2"
    ],
    "pooled_error": [
      "1/2",
      "1/2"
    ],
    "private_discovery": "3/4",
    "q": "1/2",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "3/4",
      "1/2"
    ],
    "sharing_increments": [
      "-1/4"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "9/16",
      "53/64",
      "1"
    ],
    "agents": 3,
    "channel_id": "shortlist-m3-k1-a1of2",
    "denominator_complexity": 4,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "7/8"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2",
      "9/16"
    ],
    "pooled_error": [
      "1/2",
      "1/2",
      "7/16"
    ],
    "private_discovery": "7/8",
    "q": "1/2",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "7/8",
      "3/4",
      "9/16"
    ],
    "sharing_increments": [
      "-1/8",
      "-3/16"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "19/32",
      "217/256",
      "1"
    ],
    "agents": 4,
    "channel_id": "shortlist-m3-k1-a1of2",
    "denominator_complexity": 4,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "7/8",
      "13/14"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2",
      "9/16",
      "19/32"
    ],
    "pooled_error": [
      "1/2",
      "1/2",
      "7/16",
      "13/32"
    ],
    "private_discovery": "15/16",
    "q": "1/2",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "15/16",
      "7/8",
      "25/32",
      "19/32"
    ],
    "sharing_increments": [
      "-1/16",
      "-3/32",
      "-3/16"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "3/4",
      "61/64"
    ],
    "agents": 2,
    "channel_id": "shortlist-m3-k1-a3of4",
    "denominator_complexity": 8,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/4",
      "3/4"
    ],
    "pooled_error": [
      "1/4",
      "1/4"
    ],
    "private_discovery": "15/16",
    "q": "3/4",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "15/16",
      "3/4"
    ],
    "sharing_increments": [
      "-3/16"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "111/128",
      "493/512",
      "1"
    ],
    "agents": 3,
    "channel_id": "shortlist-m3-k1-a3of4",
    "denominator_complexity": 8,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "17/32"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/4",
      "3/4",
      "111/128"
    ],
    "pooled_error": [
      "1/4",
      "1/4",
      "17/128"
    ],
    "private_discovery": "63/64",
    "q": "3/4",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "63/64",
      "15/16",
      "111/128"
    ],
    "sharing_increments": [
      "-3/64",
      "-9/128"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "459/512",
      "4009/4096",
      "1"
    ],
    "agents": 4,
    "channel_id": "shortlist-m3-k1-a3of4",
    "denominator_complexity": 8,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "17/32",
      "53/68"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/4",
      "3/4",
      "111/128",
      "459/512"
    ],
    "pooled_error": [
      "1/4",
      "1/4",
      "17/128",
      "53/512"
    ],
    "private_discovery": "255/256",
    "q": "3/4",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "255/256",
      "63/64",
      "495/512",
      "459/512"
    ],
    "sharing_increments": [
      "-3/256",
      "-9/512",
      "-9/128"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1",
      "1"
    ],
    "agents": 2,
    "channel_id": "guaranteed-shortlist-m3-k1",
    "denominator_complexity": 1,
    "description_complexity": 3,
    "error_contraction_ratio": [
      null
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1"
    ],
    "sharing_increments": [
      "0"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1"
    ],
    "agents": 3,
    "channel_id": "guaranteed-shortlist-m3-k1",
    "denominator_complexity": 1,
    "description_complexity": 3,
    "error_contraction_ratio": [
      null,
      null
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "guaranteed-shortlist-m3-k1",
    "denominator_complexity": 1,
    "description_complexity": 3,
    "error_contraction_ratio": [
      null,
      null,
      null
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0",
      "0"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "3/4",
      "1"
    ],
    "agents": 2,
    "channel_id": "exclusion-m3-k1",
    "denominator_complexity": 2,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "1/2"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "excluded_targets": "1"
    },
    "pooled_accuracy": [
      "1/2",
      "3/4"
    ],
    "pooled_error": [
      "1/2",
      "1/4"
    ],
    "private_discovery": "3/4",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "3/4",
      "3/4"
    ],
    "sharing_increments": [
      "0"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "7/8",
      "1",
      "1"
    ],
    "agents": 3,
    "channel_id": "exclusion-m3-k1",
    "denominator_complexity": 2,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "1/2",
      "1/2"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "excluded_targets": "1"
    },
    "pooled_accuracy": [
      "1/2",
      "3/4",
      "7/8"
    ],
    "pooled_error": [
      "1/2",
      "1/4",
      "1/8"
    ],
    "private_discovery": "7/8",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "7/8",
      "7/8",
      "7/8"
    ],
    "sharing_increments": [
      "0",
      "0"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "15/16",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "exclusion-m3-k1",
    "denominator_complexity": 2,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "1/2",
      "1/2",
      "1/2"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "excluded_targets": "1"
    },
    "pooled_accuracy": [
      "1/2",
      "3/4",
      "7/8",
      "15/16"
    ],
    "pooled_error": [
      "1/2",
      "1/4",
      "1/8",
      "1/16"
    ],
    "private_discovery": "15/16",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "15/16",
      "15/16",
      "15/16",
      "15/16"
    ],
    "sharing_increments": [
      "0",
      "0",
      "0"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1/3",
      "2/3"
    ],
    "agents": 2,
    "channel_id": "shortlist-m3-k2-a2of3",
    "denominator_complexity": 3,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "2/3"
    },
    "pooled_accuracy": [
      "1/3",
      "1/3"
    ],
    "pooled_error": [
      "2/3",
      "2/3"
    ],
    "private_discovery": "5/9",
    "q": "1/3",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "5/9",
      "1/3"
    ],
    "sharing_increments": [
      "-2/9"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1/3",
      "2/3",
      "1"
    ],
    "agents": 3,
    "channel_id": "shortlist-m3-k2-a2of3",
    "denominator_complexity": 3,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "2/3"
    },
    "pooled_accuracy": [
      "1/3",
      "1/3",
      "1/3"
    ],
    "pooled_error": [
      "2/3",
      "2/3",
      "2/3"
    ],
    "private_discovery": "19/27",
    "q": "1/3",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "19/27",
      "5/9",
      "1/3"
    ],
    "sharing_increments": [
      "-4/27",
      "-2/9"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1/3",
      "2/3",
      "1"
    ],
    "agents": 4,
    "channel_id": "shortlist-m3-k2-a2of3",
    "denominator_complexity": 3,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "2/3"
    },
    "pooled_accuracy": [
      "1/3",
      "1/3",
      "1/3",
      "1/3"
    ],
    "pooled_error": [
      "2/3",
      "2/3",
      "2/3",
      "2/3"
    ],
    "private_discovery": "65/81",
    "q": "1/3",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "65/81",
      "19/27",
      "5/9",
      "1/3"
    ],
    "sharing_increments": [
      "-8/81",
      "-4/27",
      "-2/9"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "27/64",
      "3/4"
    ],
    "agents": 2,
    "channel_id": "shortlist-m3-k2-a3of4",
    "denominator_complexity": 8,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "37/40"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/8",
      "27/64"
    ],
    "pooled_error": [
      "5/8",
      "37/64"
    ],
    "private_discovery": "39/64",
    "q": "3/8",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "5/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "39/64",
      "27/64"
    ],
    "sharing_increments": [
      "-3/16"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "225/512",
      "99/128",
      "1"
    ],
    "agents": 3,
    "channel_id": "shortlist-m3-k2-a3of4",
    "denominator_complexity": 8,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "37/40",
      "287/296"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/8",
      "27/64",
      "225/512"
    ],
    "pooled_error": [
      "5/8",
      "37/64",
      "287/512"
    ],
    "private_discovery": "387/512",
    "q": "3/8",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "5/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "387/512",
      "327/512",
      "225/512"
    ],
    "sharing_increments": [
      "-15/128",
      "-51/256"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1863/4096",
      "405/512",
      "1"
    ],
    "agents": 4,
    "channel_id": "shortlist-m3-k2-a3of4",
    "denominator_complexity": 8,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "37/40",
      "287/296",
      "319/328"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/8",
      "27/64",
      "225/512",
      "1863/4096"
    ],
    "pooled_error": [
      "5/8",
      "37/64",
      "287/512",
      "2233/4096"
    ],
    "private_discovery": "3471/4096",
    "q": "3/8",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "5/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "3471/4096",
      "3171/4096",
      "2661/4096",
      "1863/4096"
    ],
    "sharing_increments": [
      "-75/1024",
      "-255/2048",
      "-399/2048"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "3/4",
      "1"
    ],
    "agents": 2,
    "channel_id": "guaranteed-shortlist-m3-k2",
    "denominator_complexity": 2,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "1/2"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/2",
      "3/4"
    ],
    "pooled_error": [
      "1/2",
      "1/4"
    ],
    "private_discovery": "3/4",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "3/4",
      "3/4"
    ],
    "sharing_increments": [
      "0"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "7/8",
      "1",
      "1"
    ],
    "agents": 3,
    "channel_id": "guaranteed-shortlist-m3-k2",
    "denominator_complexity": 2,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "1/2",
      "1/2"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/2",
      "3/4",
      "7/8"
    ],
    "pooled_error": [
      "1/2",
      "1/4",
      "1/8"
    ],
    "private_discovery": "7/8",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "7/8",
      "7/8",
      "7/8"
    ],
    "sharing_increments": [
      "0",
      "0"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "15/16",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "guaranteed-shortlist-m3-k2",
    "denominator_complexity": 2,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "1/2",
      "1/2",
      "1/2"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/2",
      "3/4",
      "7/8",
      "15/16"
    ],
    "pooled_error": [
      "1/2",
      "1/4",
      "1/8",
      "1/16"
    ],
    "private_discovery": "15/16",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "15/16",
      "15/16",
      "15/16",
      "15/16"
    ],
    "sharing_increments": [
      "0",
      "0",
      "0"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1",
      "1"
    ],
    "agents": 2,
    "channel_id": "exclusion-m3-k2",
    "denominator_complexity": 1,
    "description_complexity": 4,
    "error_contraction_ratio": [
      null
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "D-boundary",
    "parameter_k": 2,
    "parameters": {
      "excluded_targets": "2"
    },
    "pooled_accuracy": [
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1"
    ],
    "sharing_increments": [
      "0"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1"
    ],
    "agents": 3,
    "channel_id": "exclusion-m3-k2",
    "denominator_complexity": 1,
    "description_complexity": 4,
    "error_contraction_ratio": [
      null,
      null
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "D-boundary",
    "parameter_k": 2,
    "parameters": {
      "excluded_targets": "2"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "exclusion-m3-k2",
    "denominator_complexity": 1,
    "description_complexity": 4,
    "error_contraction_ratio": [
      null,
      null,
      null
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "D-boundary",
    "parameter_k": 2,
    "parameters": {
      "excluded_targets": "2"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0",
      "0"
    ],
    "signal_alphabet_size": 3,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "11/24",
      "143/192"
    ],
    "agents": 2,
    "channel_id": "confidence-point-m3-low1of3-high1of2",
    "denominator_complexity": 8,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "13/14"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "1/2",
      "low_accuracy": "1/3"
    },
    "pooled_accuracy": [
      "5/12",
      "11/24"
    ],
    "pooled_error": [
      "7/12",
      "13/24"
    ],
    "private_discovery": "95/144",
    "q": "5/12",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "7/12",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "95/144",
      "11/24"
    ],
    "sharing_increments": [
      "-29/144"
    ],
    "signal_alphabet_size": 6,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "187/384",
      "1187/1536",
      "1"
    ],
    "agents": 3,
    "channel_id": "confidence-point-m3-low1of3-high1of2",
    "denominator_complexity": 8,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "13/14",
      "197/208"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "1/2",
      "low_accuracy": "1/3"
    },
    "pooled_accuracy": [
      "5/12",
      "11/24",
      "187/384"
    ],
    "pooled_error": [
      "7/12",
      "13/24",
      "197/384"
    ],
    "private_discovery": "1385/1728",
    "q": "5/12",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "7/12",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "1385/1728",
      "197/288",
      "187/384"
    ],
    "sharing_increments": [
      "-203/1728",
      "-227/1152"
    ],
    "signal_alphabet_size": 6,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "785/1536",
      "9755/12288",
      "1"
    ],
    "agents": 4,
    "channel_id": "confidence-point-m3-low1of3-high1of2",
    "denominator_complexity": 8,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "13/14",
      "197/208",
      "751/788"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "1/2",
      "low_accuracy": "1/3"
    },
    "pooled_accuracy": [
      "5/12",
      "11/24",
      "187/384",
      "785/1536"
    ],
    "pooled_error": [
      "7/12",
      "13/24",
      "197/384",
      "751/1536"
    ],
    "private_discovery": "18335/20736",
    "q": "5/12",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "7/12",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "18335/20736",
      "2819/3456",
      "3229/4608",
      "785/1536"
    ],
    "sharing_increments": [
      "-1421/20736",
      "-1589/13824",
      "-437/2304"
    ],
    "signal_alphabet_size": 6,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "11/16",
      "229/256"
    ],
    "agents": 2,
    "channel_id": "confidence-point-m3-low1of2-high3of4",
    "denominator_complexity": 16,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "5/6"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "5/8",
      "11/16"
    ],
    "pooled_error": [
      "3/8",
      "5/16"
    ],
    "private_discovery": "55/64",
    "q": "5/8",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "55/64",
      "11/16"
    ],
    "sharing_increments": [
      "-11/64"
    ],
    "signal_alphabet_size": 6,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "777/1024",
      "3791/4096",
      "1"
    ],
    "agents": 3,
    "channel_id": "confidence-point-m3-low1of2-high3of4",
    "denominator_complexity": 16,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "5/6",
      "247/320"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "5/8",
      "11/16",
      "777/1024"
    ],
    "pooled_error": [
      "3/8",
      "5/16",
      "247/1024"
    ],
    "private_discovery": "485/512",
    "q": "5/8",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "485/512",
      "113/128",
      "777/1024"
    ],
    "sharing_increments": [
      "-33/512",
      "-127/1024"
    ],
    "signal_alphabet_size": 6,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "6599/8192",
      "62041/65536",
      "1"
    ],
    "agents": 4,
    "channel_id": "confidence-point-m3-low1of2-high3of4",
    "denominator_complexity": 16,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "5/6",
      "247/320",
      "1593/1976"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "5/8",
      "11/16",
      "777/1024",
      "6599/8192"
    ],
    "pooled_error": [
      "3/8",
      "5/16",
      "247/1024",
      "1593/8192"
    ],
    "private_discovery": "4015/4096",
    "q": "5/8",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "4015/4096",
      "979/1024",
      "7451/8192",
      "6599/8192"
    ],
    "sharing_increments": [
      "-99/4096",
      "-381/8192",
      "-213/2048"
    ],
    "signal_alphabet_size": 6,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "31/48",
      "647/768"
    ],
    "agents": 2,
    "channel_id": "confidence-point-m3-low1of3-high3of4",
    "denominator_complexity": 16,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "17/22"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/3"
    },
    "pooled_accuracy": [
      "13/24",
      "31/48"
    ],
    "pooled_error": [
      "11/24",
      "17/48"
    ],
    "private_discovery": "455/576",
    "q": "13/24",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "11/24",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "455/576",
      "31/48"
    ],
    "sharing_increments": [
      "-83/576"
    ],
    "signal_alphabet_size": 6,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "2189/3072",
      "10927/12288",
      "1"
    ],
    "agents": 3,
    "channel_id": "confidence-point-m3-low1of3-high3of4",
    "denominator_complexity": 16,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "17/22",
      "883/1088"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/3"
    },
    "pooled_accuracy": [
      "13/24",
      "31/48",
      "2189/3072"
    ],
    "pooled_error": [
      "11/24",
      "17/48",
      "883/3072"
    ],
    "private_discovery": "12493/13824",
    "q": "13/24",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "11/24",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "12493/13824",
      "965/1152",
      "2189/3072"
    ],
    "sharing_increments": [
      "-913/13824",
      "-1153/9216"
    ],
    "signal_alphabet_size": 6,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "18737/24576",
      "180827/196608",
      "1"
    ],
    "agents": 4,
    "channel_id": "confidence-point-m3-low1of3-high3of4",
    "denominator_complexity": 16,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "17/22",
      "883/1088",
      "5839/7064"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/3"
    },
    "pooled_accuracy": [
      "13/24",
      "31/48",
      "2189/3072",
      "18737/24576"
    ],
    "pooled_error": [
      "11/24",
      "17/48",
      "883/3072",
      "5839/24576"
    ],
    "private_discovery": "317135/331776",
    "q": "13/24",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "11/24",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "317135/331776",
      "25591/27648",
      "64015/73728",
      "18737/24576"
    ],
    "sharing_increments": [
      "-10043/331776",
      "-12683/221184",
      "-1951/18432"
    ],
    "signal_alphabet_size": 6,
    "targets": 3
  },
  {
    "action_budget_profile": [
      "1/4",
      "1/2"
    ],
    "agents": 2,
    "channel_id": "point-m4-p1of4",
    "denominator_complexity": 4,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/4"
    },
    "pooled_accuracy": [
      "1/4",
      "1/4"
    ],
    "pooled_error": [
      "3/4",
      "3/4"
    ],
    "private_discovery": "7/16",
    "q": "1/4",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "7/16",
      "1/4"
    ],
    "sharing_increments": [
      "-3/16"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1/4",
      "1/2",
      "3/4"
    ],
    "agents": 3,
    "channel_id": "point-m4-p1of4",
    "denominator_complexity": 4,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "1"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/4"
    },
    "pooled_accuracy": [
      "1/4",
      "1/4",
      "1/4"
    ],
    "pooled_error": [
      "3/4",
      "3/4",
      "3/4"
    ],
    "private_discovery": "37/64",
    "q": "1/4",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "37/64",
      "7/16",
      "1/4"
    ],
    "sharing_increments": [
      "-9/64",
      "-3/16"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1/4",
      "1/2",
      "3/4",
      "1"
    ],
    "agents": 4,
    "channel_id": "point-m4-p1of4",
    "denominator_complexity": 4,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "1",
      "1"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/4"
    },
    "pooled_accuracy": [
      "1/4",
      "1/4",
      "1/4",
      "1/4"
    ],
    "pooled_error": [
      "3/4",
      "3/4",
      "3/4",
      "3/4"
    ],
    "private_discovery": "175/256",
    "q": "1/4",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "175/256",
      "37/64",
      "7/16",
      "1/4"
    ],
    "sharing_increments": [
      "-27/256",
      "-9/64",
      "-3/16"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1/2",
      "7/9"
    ],
    "agents": 2,
    "channel_id": "point-m4-p1of2",
    "denominator_complexity": 6,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2"
    ],
    "pooled_error": [
      "1/2",
      "1/2"
    ],
    "private_discovery": "3/4",
    "q": "1/2",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "3/4",
      "1/2"
    ],
    "sharing_increments": [
      "-1/4"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "7/12",
      "43/54",
      "25/27"
    ],
    "agents": 3,
    "channel_id": "point-m4-p1of2",
    "denominator_complexity": 6,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "5/6"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2",
      "7/12"
    ],
    "pooled_error": [
      "1/2",
      "1/2",
      "5/12"
    ],
    "private_discovery": "7/8",
    "q": "1/2",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "7/8",
      "3/4",
      "7/12"
    ],
    "sharing_increments": [
      "-1/8",
      "-1/6"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "23/36",
      "67/81",
      "305/324",
      "1"
    ],
    "agents": 4,
    "channel_id": "point-m4-p1of2",
    "denominator_complexity": 6,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "5/6",
      "13/15"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2",
      "7/12",
      "23/36"
    ],
    "pooled_error": [
      "1/2",
      "1/2",
      "5/12",
      "13/36"
    ],
    "private_discovery": "15/16",
    "q": "1/2",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "15/16",
      "7/8",
      "19/24",
      "23/36"
    ],
    "sharing_increments": [
      "-1/16",
      "-1/12",
      "-11/72"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "2/3",
      "73/81"
    ],
    "agents": 2,
    "channel_id": "point-m4-p2of3",
    "denominator_complexity": 9,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "2/3"
    },
    "pooled_accuracy": [
      "2/3",
      "2/3"
    ],
    "pooled_error": [
      "1/3",
      "1/3"
    ],
    "private_discovery": "8/9",
    "q": "2/3",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "8/9",
      "2/3"
    ],
    "sharing_increments": [
      "-2/9"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "64/81",
      "667/729",
      "713/729"
    ],
    "agents": 3,
    "channel_id": "point-m4-p2of3",
    "denominator_complexity": 9,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "17/27"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "accuracy": "2/3"
    },
    "pooled_accuracy": [
      "2/3",
      "2/3",
      "64/81"
    ],
    "pooled_error": [
      "1/3",
      "1/3",
      "17/81"
    ],
    "private_discovery": "26/27",
    "q": "2/3",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "26/27",
      "8/9",
      "64/81"
    ],
    "sharing_increments": [
      "-2/27",
      "-8/81"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "616/729",
      "6193/6561",
      "6467/6561",
      "1"
    ],
    "agents": 4,
    "channel_id": "point-m4-p2of3",
    "denominator_complexity": 9,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "17/27",
      "113/153"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "accuracy": "2/3"
    },
    "pooled_accuracy": [
      "2/3",
      "2/3",
      "64/81",
      "616/729"
    ],
    "pooled_error": [
      "1/3",
      "1/3",
      "17/81",
      "113/729"
    ],
    "private_discovery": "80/81",
    "q": "2/3",
    "recovery_budget": 4,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "80/81",
      "26/27",
      "226/243",
      "616/729"
    ],
    "sharing_increments": [
      "-2/81",
      "-8/243",
      "-62/729"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1",
      "1"
    ],
    "agents": 2,
    "channel_id": "point-m4-p1of1",
    "denominator_complexity": 1,
    "description_complexity": 1,
    "error_contraction_ratio": [
      null
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1"
    ],
    "sharing_increments": [
      "0"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1"
    ],
    "agents": 3,
    "channel_id": "point-m4-p1of1",
    "denominator_complexity": 1,
    "description_complexity": 1,
    "error_contraction_ratio": [
      null,
      null
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "point-m4-p1of1",
    "denominator_complexity": 1,
    "description_complexity": 1,
    "error_contraction_ratio": [
      null,
      null,
      null
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0",
      "0"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1/4",
      "1/2"
    ],
    "agents": 2,
    "channel_id": "shortlist-m4-k1-a1of4",
    "denominator_complexity": 4,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/4"
    },
    "pooled_accuracy": [
      "1/4",
      "1/4"
    ],
    "pooled_error": [
      "3/4",
      "3/4"
    ],
    "private_discovery": "7/16",
    "q": "1/4",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "7/16",
      "1/4"
    ],
    "sharing_increments": [
      "-3/16"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1/4",
      "1/2",
      "3/4"
    ],
    "agents": 3,
    "channel_id": "shortlist-m4-k1-a1of4",
    "denominator_complexity": 4,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/4"
    },
    "pooled_accuracy": [
      "1/4",
      "1/4",
      "1/4"
    ],
    "pooled_error": [
      "3/4",
      "3/4",
      "3/4"
    ],
    "private_discovery": "37/64",
    "q": "1/4",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "37/64",
      "7/16",
      "1/4"
    ],
    "sharing_increments": [
      "-9/64",
      "-3/16"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1/4",
      "1/2",
      "3/4",
      "1"
    ],
    "agents": 4,
    "channel_id": "shortlist-m4-k1-a1of4",
    "denominator_complexity": 4,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/4"
    },
    "pooled_accuracy": [
      "1/4",
      "1/4",
      "1/4",
      "1/4"
    ],
    "pooled_error": [
      "3/4",
      "3/4",
      "3/4",
      "3/4"
    ],
    "private_discovery": "175/256",
    "q": "1/4",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "175/256",
      "37/64",
      "7/16",
      "1/4"
    ],
    "sharing_increments": [
      "-27/256",
      "-9/64",
      "-3/16"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1/2",
      "7/9"
    ],
    "agents": 2,
    "channel_id": "shortlist-m4-k1-a1of2",
    "denominator_complexity": 6,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2"
    ],
    "pooled_error": [
      "1/2",
      "1/2"
    ],
    "private_discovery": "3/4",
    "q": "1/2",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "3/4",
      "1/2"
    ],
    "sharing_increments": [
      "-1/4"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "7/12",
      "43/54",
      "25/27"
    ],
    "agents": 3,
    "channel_id": "shortlist-m4-k1-a1of2",
    "denominator_complexity": 6,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "5/6"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2",
      "7/12"
    ],
    "pooled_error": [
      "1/2",
      "1/2",
      "5/12"
    ],
    "private_discovery": "7/8",
    "q": "1/2",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "7/8",
      "3/4",
      "7/12"
    ],
    "sharing_increments": [
      "-1/8",
      "-1/6"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "23/36",
      "67/81",
      "305/324",
      "1"
    ],
    "agents": 4,
    "channel_id": "shortlist-m4-k1-a1of2",
    "denominator_complexity": 6,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "5/6",
      "13/15"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2",
      "7/12",
      "23/36"
    ],
    "pooled_error": [
      "1/2",
      "1/2",
      "5/12",
      "13/36"
    ],
    "private_discovery": "15/16",
    "q": "1/2",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "15/16",
      "7/8",
      "19/24",
      "23/36"
    ],
    "sharing_increments": [
      "-1/16",
      "-1/12",
      "-11/72"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "3/4",
      "17/18"
    ],
    "agents": 2,
    "channel_id": "shortlist-m4-k1-a3of4",
    "denominator_complexity": 12,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/4",
      "3/4"
    ],
    "pooled_error": [
      "1/4",
      "1/4"
    ],
    "private_discovery": "15/16",
    "q": "3/4",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "15/16",
      "3/4"
    ],
    "sharing_increments": [
      "-3/16"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "7/8",
      "103/108",
      "107/108"
    ],
    "agents": 3,
    "channel_id": "shortlist-m4-k1-a3of4",
    "denominator_complexity": 12,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1/2"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/4",
      "3/4",
      "7/8"
    ],
    "pooled_error": [
      "1/4",
      "1/4",
      "1/8"
    ],
    "private_discovery": "63/64",
    "q": "3/4",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "63/64",
      "15/16",
      "7/8"
    ],
    "sharing_increments": [
      "-3/64",
      "-1/16"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "11/12",
      "79/81",
      "1289/1296",
      "1"
    ],
    "agents": 4,
    "channel_id": "shortlist-m4-k1-a3of4",
    "denominator_complexity": 12,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1/2",
      "2/3"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/4",
      "3/4",
      "7/8",
      "11/12"
    ],
    "pooled_error": [
      "1/4",
      "1/4",
      "1/8",
      "1/12"
    ],
    "private_discovery": "255/256",
    "q": "3/4",
    "recovery_budget": 4,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "255/256",
      "63/64",
      "31/32",
      "11/12"
    ],
    "sharing_increments": [
      "-3/256",
      "-1/64",
      "-5/96"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1",
      "1"
    ],
    "agents": 2,
    "channel_id": "guaranteed-shortlist-m4-k1",
    "denominator_complexity": 1,
    "description_complexity": 3,
    "error_contraction_ratio": [
      null
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1"
    ],
    "sharing_increments": [
      "0"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1"
    ],
    "agents": 3,
    "channel_id": "guaranteed-shortlist-m4-k1",
    "denominator_complexity": 1,
    "description_complexity": 3,
    "error_contraction_ratio": [
      null,
      null
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "guaranteed-shortlist-m4-k1",
    "denominator_complexity": 1,
    "description_complexity": 3,
    "error_contraction_ratio": [
      null,
      null,
      null
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0",
      "0"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "4/9",
      "8/9"
    ],
    "agents": 2,
    "channel_id": "exclusion-m4-k1",
    "denominator_complexity": 3,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "5/6"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "excluded_targets": "1"
    },
    "pooled_accuracy": [
      "1/3",
      "4/9"
    ],
    "pooled_error": [
      "2/3",
      "5/9"
    ],
    "private_discovery": "5/9",
    "q": "1/3",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "5/9",
      "4/9"
    ],
    "sharing_increments": [
      "-1/9"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "16/27",
      "26/27",
      "1"
    ],
    "agents": 3,
    "channel_id": "exclusion-m4-k1",
    "denominator_complexity": 3,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "5/6",
      "11/15"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "excluded_targets": "1"
    },
    "pooled_accuracy": [
      "1/3",
      "4/9",
      "16/27"
    ],
    "pooled_error": [
      "2/3",
      "5/9",
      "11/27"
    ],
    "private_discovery": "19/27",
    "q": "1/3",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "19/27",
      "17/27",
      "16/27"
    ],
    "sharing_increments": [
      "-2/27",
      "-1/27"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "58/81",
      "80/81",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "exclusion-m4-k1",
    "denominator_complexity": 3,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "5/6",
      "11/15",
      "23/33"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "excluded_targets": "1"
    },
    "pooled_accuracy": [
      "1/3",
      "4/9",
      "16/27",
      "58/81"
    ],
    "pooled_error": [
      "2/3",
      "5/9",
      "11/27",
      "23/81"
    ],
    "private_discovery": "65/81",
    "q": "1/3",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "65/81",
      "61/81",
      "59/81",
      "58/81"
    ],
    "sharing_increments": [
      "-4/81",
      "-2/81",
      "-1/81"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1/4",
      "1/2"
    ],
    "agents": 2,
    "channel_id": "shortlist-m4-k2-a1of2",
    "denominator_complexity": 6,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/4",
      "1/4"
    ],
    "pooled_error": [
      "3/4",
      "3/4"
    ],
    "private_discovery": "7/16",
    "q": "1/4",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "7/16",
      "1/4"
    ],
    "sharing_increments": [
      "-3/16"
    ],
    "signal_alphabet_size": 6,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1/4",
      "1/2",
      "3/4"
    ],
    "agents": 3,
    "channel_id": "shortlist-m4-k2-a1of2",
    "denominator_complexity": 6,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/4",
      "1/4",
      "1/4"
    ],
    "pooled_error": [
      "3/4",
      "3/4",
      "3/4"
    ],
    "private_discovery": "37/64",
    "q": "1/4",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "37/64",
      "7/16",
      "1/4"
    ],
    "sharing_increments": [
      "-9/64",
      "-3/16"
    ],
    "signal_alphabet_size": 6,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1/4",
      "1/2",
      "3/4",
      "1"
    ],
    "agents": 4,
    "channel_id": "shortlist-m4-k2-a1of2",
    "denominator_complexity": 6,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/4",
      "1/4",
      "1/4",
      "1/4"
    ],
    "pooled_error": [
      "3/4",
      "3/4",
      "3/4",
      "3/4"
    ],
    "private_discovery": "175/256",
    "q": "1/4",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "175/256",
      "37/64",
      "7/16",
      "1/4"
    ],
    "sharing_increments": [
      "-27/256",
      "-9/64",
      "-3/16"
    ],
    "signal_alphabet_size": 6,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1/2",
      "3/4"
    ],
    "agents": 2,
    "channel_id": "shortlist-m4-k2-a3of4",
    "denominator_complexity": 12,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "4/5"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/8",
      "1/2"
    ],
    "pooled_error": [
      "5/8",
      "1/2"
    ],
    "private_discovery": "39/64",
    "q": "3/8",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "5/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "39/64",
      "1/2"
    ],
    "sharing_increments": [
      "-7/64"
    ],
    "signal_alphabet_size": 6,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "35/64",
      "79/96",
      "539/576"
    ],
    "agents": 3,
    "channel_id": "shortlist-m4-k2-a3of4",
    "denominator_complexity": 12,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "4/5",
      "29/32"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/8",
      "1/2",
      "35/64"
    ],
    "pooled_error": [
      "5/8",
      "1/2",
      "29/64"
    ],
    "private_discovery": "387/512",
    "q": "3/8",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "5/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "387/512",
      "11/16",
      "35/64"
    ],
    "sharing_increments": [
      "-35/512",
      "-9/64"
    ],
    "signal_alphabet_size": 6,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "39/64",
      "27/32",
      "1649/1728",
      "1"
    ],
    "agents": 4,
    "channel_id": "shortlist-m4-k2-a3of4",
    "denominator_complexity": 12,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "4/5",
      "29/32",
      "25/29"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/8",
      "1/2",
      "35/64",
      "39/64"
    ],
    "pooled_error": [
      "5/8",
      "1/2",
      "29/64",
      "25/64"
    ],
    "private_discovery": "3471/4096",
    "q": "3/8",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "5/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "3471/4096",
      "103/128",
      "367/512",
      "39/64"
    ],
    "sharing_increments": [
      "-175/4096",
      "-45/512",
      "-55/512"
    ],
    "signal_alphabet_size": 6,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "5/6",
      "1"
    ],
    "agents": 2,
    "channel_id": "guaranteed-shortlist-m4-k2",
    "denominator_complexity": 3,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "1/3"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "C-strict-aggregation-dominated-consensus",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/2",
      "5/6"
    ],
    "pooled_error": [
      "1/2",
      "1/6"
    ],
    "private_discovery": "3/4",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-aggregation-dominated",
    "sharing_discovery": [
      "3/4",
      "5/6"
    ],
    "sharing_increments": [
      "1/12"
    ],
    "signal_alphabet_size": 6,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "17/18",
      "1",
      "1"
    ],
    "agents": 3,
    "channel_id": "guaranteed-shortlist-m4-k2",
    "denominator_complexity": 3,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "1/3",
      "1/3"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "C-strict-aggregation-dominated-consensus",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/2",
      "5/6",
      "17/18"
    ],
    "pooled_error": [
      "1/2",
      "1/6",
      "1/18"
    ],
    "private_discovery": "7/8",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-aggregation-dominated",
    "sharing_discovery": [
      "7/8",
      "11/12",
      "17/18"
    ],
    "sharing_increments": [
      "1/24",
      "1/36"
    ],
    "signal_alphabet_size": 6,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "53/54",
      "1",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "guaranteed-shortlist-m4-k2",
    "denominator_complexity": 3,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "1/3",
      "1/3",
      "1/3"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "C-strict-aggregation-dominated-consensus",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/2",
      "5/6",
      "17/18",
      "53/54"
    ],
    "pooled_error": [
      "1/2",
      "1/6",
      "1/18",
      "1/54"
    ],
    "private_discovery": "15/16",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-aggregation-dominated",
    "sharing_discovery": [
      "15/16",
      "23/24",
      "35/36",
      "53/54"
    ],
    "sharing_increments": [
      "1/48",
      "1/72",
      "1/108"
    ],
    "signal_alphabet_size": 6,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "5/6",
      "1"
    ],
    "agents": 2,
    "channel_id": "exclusion-m4-k2",
    "denominator_complexity": 3,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "1/3"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "C-strict-aggregation-dominated-consensus",
    "parameter_k": 2,
    "parameters": {
      "excluded_targets": "2"
    },
    "pooled_accuracy": [
      "1/2",
      "5/6"
    ],
    "pooled_error": [
      "1/2",
      "1/6"
    ],
    "private_discovery": "3/4",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-aggregation-dominated",
    "sharing_discovery": [
      "3/4",
      "5/6"
    ],
    "sharing_increments": [
      "1/12"
    ],
    "signal_alphabet_size": 6,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "17/18",
      "1",
      "1"
    ],
    "agents": 3,
    "channel_id": "exclusion-m4-k2",
    "denominator_complexity": 3,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "1/3",
      "1/3"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "C-strict-aggregation-dominated-consensus",
    "parameter_k": 2,
    "parameters": {
      "excluded_targets": "2"
    },
    "pooled_accuracy": [
      "1/2",
      "5/6",
      "17/18"
    ],
    "pooled_error": [
      "1/2",
      "1/6",
      "1/18"
    ],
    "private_discovery": "7/8",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-aggregation-dominated",
    "sharing_discovery": [
      "7/8",
      "11/12",
      "17/18"
    ],
    "sharing_increments": [
      "1/24",
      "1/36"
    ],
    "signal_alphabet_size": 6,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "53/54",
      "1",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "exclusion-m4-k2",
    "denominator_complexity": 3,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "1/3",
      "1/3",
      "1/3"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "C-strict-aggregation-dominated-consensus",
    "parameter_k": 2,
    "parameters": {
      "excluded_targets": "2"
    },
    "pooled_accuracy": [
      "1/2",
      "5/6",
      "17/18",
      "53/54"
    ],
    "pooled_error": [
      "1/2",
      "1/6",
      "1/18",
      "1/54"
    ],
    "private_discovery": "15/16",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-aggregation-dominated",
    "sharing_discovery": [
      "15/16",
      "23/24",
      "35/36",
      "53/54"
    ],
    "sharing_increments": [
      "1/48",
      "1/72",
      "1/108"
    ],
    "signal_alphabet_size": 6,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1/4",
      "1/2"
    ],
    "agents": 2,
    "channel_id": "shortlist-m4-k3-a3of4",
    "denominator_complexity": 4,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 3,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "1/4",
      "1/4"
    ],
    "pooled_error": [
      "3/4",
      "3/4"
    ],
    "private_discovery": "7/16",
    "q": "1/4",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "7/16",
      "1/4"
    ],
    "sharing_increments": [
      "-3/16"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1/4",
      "1/2",
      "3/4"
    ],
    "agents": 3,
    "channel_id": "shortlist-m4-k3-a3of4",
    "denominator_complexity": 4,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 3,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "1/4",
      "1/4",
      "1/4"
    ],
    "pooled_error": [
      "3/4",
      "3/4",
      "3/4"
    ],
    "private_discovery": "37/64",
    "q": "1/4",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "37/64",
      "7/16",
      "1/4"
    ],
    "sharing_increments": [
      "-9/64",
      "-3/16"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1/4",
      "1/2",
      "3/4",
      "1"
    ],
    "agents": 4,
    "channel_id": "shortlist-m4-k3-a3of4",
    "denominator_complexity": 4,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 3,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "1/4",
      "1/4",
      "1/4",
      "1/4"
    ],
    "pooled_error": [
      "3/4",
      "3/4",
      "3/4",
      "3/4"
    ],
    "private_discovery": "175/256",
    "q": "1/4",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "175/256",
      "37/64",
      "7/16",
      "1/4"
    ],
    "sharing_increments": [
      "-27/256",
      "-9/64",
      "-3/16"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "4/9",
      "8/9"
    ],
    "agents": 2,
    "channel_id": "guaranteed-shortlist-m4-k3",
    "denominator_complexity": 3,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "5/6"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 3,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/3",
      "4/9"
    ],
    "pooled_error": [
      "2/3",
      "5/9"
    ],
    "private_discovery": "5/9",
    "q": "1/3",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "5/9",
      "4/9"
    ],
    "sharing_increments": [
      "-1/9"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "16/27",
      "26/27",
      "1"
    ],
    "agents": 3,
    "channel_id": "guaranteed-shortlist-m4-k3",
    "denominator_complexity": 3,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "5/6",
      "11/15"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 3,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/3",
      "4/9",
      "16/27"
    ],
    "pooled_error": [
      "2/3",
      "5/9",
      "11/27"
    ],
    "private_discovery": "19/27",
    "q": "1/3",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "19/27",
      "17/27",
      "16/27"
    ],
    "sharing_increments": [
      "-2/27",
      "-1/27"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "58/81",
      "80/81",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "guaranteed-shortlist-m4-k3",
    "denominator_complexity": 3,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "5/6",
      "11/15",
      "23/33"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 3,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/3",
      "4/9",
      "16/27",
      "58/81"
    ],
    "pooled_error": [
      "2/3",
      "5/9",
      "11/27",
      "23/81"
    ],
    "private_discovery": "65/81",
    "q": "1/3",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "65/81",
      "61/81",
      "59/81",
      "58/81"
    ],
    "sharing_increments": [
      "-4/81",
      "-2/81",
      "-1/81"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1",
      "1"
    ],
    "agents": 2,
    "channel_id": "exclusion-m4-k3",
    "denominator_complexity": 1,
    "description_complexity": 4,
    "error_contraction_ratio": [
      null
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "D-boundary",
    "parameter_k": 3,
    "parameters": {
      "excluded_targets": "3"
    },
    "pooled_accuracy": [
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1"
    ],
    "sharing_increments": [
      "0"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1"
    ],
    "agents": 3,
    "channel_id": "exclusion-m4-k3",
    "denominator_complexity": 1,
    "description_complexity": 4,
    "error_contraction_ratio": [
      null,
      null
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "D-boundary",
    "parameter_k": 3,
    "parameters": {
      "excluded_targets": "3"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "exclusion-m4-k3",
    "denominator_complexity": 1,
    "description_complexity": 4,
    "error_contraction_ratio": [
      null,
      null,
      null
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "D-boundary",
    "parameter_k": 3,
    "parameters": {
      "excluded_targets": "3"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0",
      "0"
    ],
    "signal_alphabet_size": 4,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "7/16",
      "47/72"
    ],
    "agents": 2,
    "channel_id": "confidence-point-m4-low1of4-high1of2",
    "denominator_complexity": 12,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "9/10"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "1/2",
      "low_accuracy": "1/4"
    },
    "pooled_accuracy": [
      "3/8",
      "7/16"
    ],
    "pooled_error": [
      "5/8",
      "9/16"
    ],
    "private_discovery": "39/64",
    "q": "3/8",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "5/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "39/64",
      "7/16"
    ],
    "sharing_increments": [
      "-11/64"
    ],
    "signal_alphabet_size": 8,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "23/48",
      "19/27",
      "739/864"
    ],
    "agents": 3,
    "channel_id": "confidence-point-m4-low1of4-high1of2",
    "denominator_complexity": 12,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "9/10",
      "25/27"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "1/2",
      "low_accuracy": "1/4"
    },
    "pooled_accuracy": [
      "3/8",
      "7/16",
      "23/48"
    ],
    "pooled_error": [
      "5/8",
      "9/16",
      "25/48"
    ],
    "private_discovery": "387/512",
    "q": "3/8",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "5/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "387/512",
      "83/128",
      "23/48"
    ],
    "sharing_increments": [
      "-55/512",
      "-65/384"
    ],
    "signal_alphabet_size": 8,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "37/72",
      "1919/2592",
      "1139/1296",
      "1"
    ],
    "agents": 4,
    "channel_id": "confidence-point-m4-low1of4-high1of2",
    "denominator_complexity": 12,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "9/10",
      "25/27",
      "14/15"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "1/2",
      "low_accuracy": "1/4"
    },
    "pooled_accuracy": [
      "3/8",
      "7/16",
      "23/48",
      "37/72"
    ],
    "pooled_error": [
      "5/8",
      "9/16",
      "25/48",
      "35/72"
    ],
    "private_discovery": "3471/4096",
    "q": "3/8",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "5/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "3471/4096",
      "799/1024",
      "259/384",
      "37/72"
    ],
    "sharing_increments": [
      "-275/4096",
      "-325/3072",
      "-185/1152"
    ],
    "signal_alphabet_size": 8,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "11/16",
      "7/8"
    ],
    "agents": 2,
    "channel_id": "confidence-point-m4-low1of2-high3of4",
    "denominator_complexity": 24,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "5/6"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "5/8",
      "11/16"
    ],
    "pooled_error": [
      "3/8",
      "5/16"
    ],
    "private_discovery": "55/64",
    "q": "5/8",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "55/64",
      "11/16"
    ],
    "sharing_increments": [
      "-11/64"
    ],
    "signal_alphabet_size": 8,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "295/384",
      "175/192",
      "31/32"
    ],
    "agents": 3,
    "channel_id": "confidence-point-m4-low1of2-high3of4",
    "denominator_complexity": 24,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "5/6",
      "89/120"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "5/8",
      "11/16",
      "295/384"
    ],
    "pooled_error": [
      "3/8",
      "5/16",
      "89/384"
    ],
    "private_discovery": "485/512",
    "q": "5/8",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "485/512",
      "113/128",
      "295/384"
    ],
    "sharing_increments": [
      "-33/512",
      "-11/96"
    ],
    "signal_alphabet_size": 8,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "119/144",
      "1081/1152",
      "2261/2304",
      "1"
    ],
    "agents": 4,
    "channel_id": "confidence-point-m4-low1of2-high3of4",
    "denominator_complexity": 24,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "5/6",
      "89/120",
      "200/267"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "5/8",
      "11/16",
      "295/384",
      "119/144"
    ],
    "pooled_error": [
      "3/8",
      "5/16",
      "89/384",
      "25/144"
    ],
    "private_discovery": "4015/4096",
    "q": "5/8",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "4015/4096",
      "979/1024",
      "935/1024",
      "119/144"
    ],
    "sharing_increments": [
      "-99/4096",
      "-11/256",
      "-799/9216"
    ],
    "signal_alphabet_size": 8,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "5/8",
      "7/9"
    ],
    "agents": 2,
    "channel_id": "confidence-point-m4-low1of4-high3of4",
    "denominator_complexity": 24,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "3/4"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/4"
    },
    "pooled_accuracy": [
      "1/2",
      "5/8"
    ],
    "pooled_error": [
      "1/2",
      "3/8"
    ],
    "private_discovery": "3/4",
    "q": "1/2",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "3/4",
      "5/8"
    ],
    "sharing_increments": [
      "-1/8"
    ],
    "signal_alphabet_size": 8,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "45/64",
      "733/864",
      "25/27"
    ],
    "agents": 3,
    "channel_id": "confidence-point-m4-low1of4-high3of4",
    "denominator_complexity": 24,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "3/4",
      "19/24"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/4"
    },
    "pooled_accuracy": [
      "1/2",
      "5/8",
      "45/64"
    ],
    "pooled_error": [
      "1/2",
      "3/8",
      "19/64"
    ],
    "private_discovery": "7/8",
    "q": "1/2",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "7/8",
      "13/16",
      "45/64"
    ],
    "sharing_increments": [
      "-1/16",
      "-7/64"
    ],
    "signal_alphabet_size": 8,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "73/96",
      "2315/2592",
      "19709/20736",
      "1"
    ],
    "agents": 4,
    "channel_id": "confidence-point-m4-low1of4-high3of4",
    "denominator_complexity": 24,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "3/4",
      "19/24",
      "46/57"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/4"
    },
    "pooled_accuracy": [
      "1/2",
      "5/8",
      "45/64",
      "73/96"
    ],
    "pooled_error": [
      "1/2",
      "3/8",
      "19/64",
      "23/96"
    ],
    "private_discovery": "15/16",
    "q": "1/2",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "15/16",
      "29/32",
      "109/128",
      "73/96"
    ],
    "sharing_increments": [
      "-1/32",
      "-7/128",
      "-35/384"
    ],
    "signal_alphabet_size": 8,
    "targets": 4
  },
  {
    "action_budget_profile": [
      "1/5",
      "2/5"
    ],
    "agents": 2,
    "channel_id": "point-m5-p1of5",
    "denominator_complexity": 5,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/5"
    },
    "pooled_accuracy": [
      "1/5",
      "1/5"
    ],
    "pooled_error": [
      "4/5",
      "4/5"
    ],
    "private_discovery": "9/25",
    "q": "1/5",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "4/5",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "9/25",
      "1/5"
    ],
    "sharing_increments": [
      "-4/25"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1/5",
      "2/5",
      "3/5"
    ],
    "agents": 3,
    "channel_id": "point-m5-p1of5",
    "denominator_complexity": 5,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "1"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/5"
    },
    "pooled_accuracy": [
      "1/5",
      "1/5",
      "1/5"
    ],
    "pooled_error": [
      "4/5",
      "4/5",
      "4/5"
    ],
    "private_discovery": "61/125",
    "q": "1/5",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "4/5",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "61/125",
      "9/25",
      "1/5"
    ],
    "sharing_increments": [
      "-16/125",
      "-4/25"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1/5",
      "2/5",
      "3/5",
      "4/5"
    ],
    "agents": 4,
    "channel_id": "point-m5-p1of5",
    "denominator_complexity": 5,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "1",
      "1"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/5"
    },
    "pooled_accuracy": [
      "1/5",
      "1/5",
      "1/5",
      "1/5"
    ],
    "pooled_error": [
      "4/5",
      "4/5",
      "4/5",
      "4/5"
    ],
    "private_discovery": "369/625",
    "q": "1/5",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "4/5",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "369/625",
      "61/125",
      "9/25",
      "1/5"
    ],
    "sharing_increments": [
      "-64/625",
      "-16/125",
      "-4/25"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1/2",
      "49/64"
    ],
    "agents": 2,
    "channel_id": "point-m5-p1of2",
    "denominator_complexity": 8,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2"
    ],
    "pooled_error": [
      "1/2",
      "1/2"
    ],
    "private_discovery": "3/4",
    "q": "1/2",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "3/4",
      "1/2"
    ],
    "sharing_increments": [
      "-1/4"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "19/32",
      "401/512",
      "231/256"
    ],
    "agents": 3,
    "channel_id": "point-m5-p1of2",
    "denominator_complexity": 8,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "13/16"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2",
      "19/32"
    ],
    "pooled_error": [
      "1/2",
      "1/2",
      "13/32"
    ],
    "private_discovery": "7/8",
    "q": "1/2",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "7/8",
      "3/4",
      "19/32"
    ],
    "sharing_increments": [
      "-1/8",
      "-5/32"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "85/128",
      "3361/4096",
      "1887/2048",
      "3971/4096"
    ],
    "agents": 4,
    "channel_id": "point-m5-p1of2",
    "denominator_complexity": 8,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "13/16",
      "43/52"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2",
      "19/32",
      "85/128"
    ],
    "pooled_error": [
      "1/2",
      "1/2",
      "13/32",
      "43/128"
    ],
    "private_discovery": "15/16",
    "q": "1/2",
    "recovery_budget": 4,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "15/16",
      "7/8",
      "51/64",
      "85/128"
    ],
    "sharing_increments": [
      "-1/16",
      "-5/64",
      "-17/128"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "2/3",
      "43/48"
    ],
    "agents": 2,
    "channel_id": "point-m5-p2of3",
    "denominator_complexity": 12,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "2/3"
    },
    "pooled_accuracy": [
      "2/3",
      "2/3"
    ],
    "pooled_error": [
      "1/3",
      "1/3"
    ],
    "private_discovery": "8/9",
    "q": "2/3",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "8/9",
      "2/3"
    ],
    "sharing_increments": [
      "-2/9"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "43/54",
      "523/576",
      "839/864"
    ],
    "agents": 3,
    "channel_id": "point-m5-p2of3",
    "denominator_complexity": 12,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "11/18"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "accuracy": "2/3"
    },
    "pooled_accuracy": [
      "2/3",
      "2/3",
      "43/54"
    ],
    "pooled_error": [
      "1/3",
      "1/3",
      "11/54"
    ],
    "private_discovery": "26/27",
    "q": "2/3",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "26/27",
      "8/9",
      "43/54"
    ],
    "sharing_increments": [
      "-2/27",
      "-5/54"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "31/36",
      "241/256",
      "10159/10368",
      "20611/20736"
    ],
    "agents": 4,
    "channel_id": "point-m5-p2of3",
    "denominator_complexity": 12,
    "description_complexity": 1,
    "error_contraction_ratio": [
      "1",
      "11/18",
      "15/22"
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "accuracy": "2/3"
    },
    "pooled_accuracy": [
      "2/3",
      "2/3",
      "43/54",
      "31/36"
    ],
    "pooled_error": [
      "1/3",
      "1/3",
      "11/54",
      "5/36"
    ],
    "private_discovery": "80/81",
    "q": "2/3",
    "recovery_budget": 4,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/3",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "80/81",
      "26/27",
      "151/162",
      "31/36"
    ],
    "sharing_increments": [
      "-2/81",
      "-5/162",
      "-23/324"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1",
      "1"
    ],
    "agents": 2,
    "channel_id": "point-m5-p1of1",
    "denominator_complexity": 1,
    "description_complexity": 1,
    "error_contraction_ratio": [
      null
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1"
    ],
    "sharing_increments": [
      "0"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1"
    ],
    "agents": 3,
    "channel_id": "point-m5-p1of1",
    "denominator_complexity": 1,
    "description_complexity": 1,
    "error_contraction_ratio": [
      null,
      null
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "point-m5-p1of1",
    "denominator_complexity": 1,
    "description_complexity": 1,
    "error_contraction_ratio": [
      null,
      null,
      null
    ],
    "family": "symmetric-noisy-point",
    "full_sharing_class": "D-boundary",
    "parameter_k": null,
    "parameters": {
      "accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0",
      "0"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1/5",
      "2/5"
    ],
    "agents": 2,
    "channel_id": "shortlist-m5-k1-a1of5",
    "denominator_complexity": 5,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/5"
    },
    "pooled_accuracy": [
      "1/5",
      "1/5"
    ],
    "pooled_error": [
      "4/5",
      "4/5"
    ],
    "private_discovery": "9/25",
    "q": "1/5",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "4/5",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "9/25",
      "1/5"
    ],
    "sharing_increments": [
      "-4/25"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1/5",
      "2/5",
      "3/5"
    ],
    "agents": 3,
    "channel_id": "shortlist-m5-k1-a1of5",
    "denominator_complexity": 5,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/5"
    },
    "pooled_accuracy": [
      "1/5",
      "1/5",
      "1/5"
    ],
    "pooled_error": [
      "4/5",
      "4/5",
      "4/5"
    ],
    "private_discovery": "61/125",
    "q": "1/5",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "4/5",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "61/125",
      "9/25",
      "1/5"
    ],
    "sharing_increments": [
      "-16/125",
      "-4/25"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1/5",
      "2/5",
      "3/5",
      "4/5"
    ],
    "agents": 4,
    "channel_id": "shortlist-m5-k1-a1of5",
    "denominator_complexity": 5,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/5"
    },
    "pooled_accuracy": [
      "1/5",
      "1/5",
      "1/5",
      "1/5"
    ],
    "pooled_error": [
      "4/5",
      "4/5",
      "4/5",
      "4/5"
    ],
    "private_discovery": "369/625",
    "q": "1/5",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "4/5",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "369/625",
      "61/125",
      "9/25",
      "1/5"
    ],
    "sharing_increments": [
      "-64/625",
      "-16/125",
      "-4/25"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1/2",
      "49/64"
    ],
    "agents": 2,
    "channel_id": "shortlist-m5-k1-a1of2",
    "denominator_complexity": 8,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2"
    ],
    "pooled_error": [
      "1/2",
      "1/2"
    ],
    "private_discovery": "3/4",
    "q": "1/2",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "3/4",
      "1/2"
    ],
    "sharing_increments": [
      "-1/4"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "19/32",
      "401/512",
      "231/256"
    ],
    "agents": 3,
    "channel_id": "shortlist-m5-k1-a1of2",
    "denominator_complexity": 8,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "13/16"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2",
      "19/32"
    ],
    "pooled_error": [
      "1/2",
      "1/2",
      "13/32"
    ],
    "private_discovery": "7/8",
    "q": "1/2",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "7/8",
      "3/4",
      "19/32"
    ],
    "sharing_increments": [
      "-1/8",
      "-5/32"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "85/128",
      "3361/4096",
      "1887/2048",
      "3971/4096"
    ],
    "agents": 4,
    "channel_id": "shortlist-m5-k1-a1of2",
    "denominator_complexity": 8,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "13/16",
      "43/52"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/2",
      "1/2",
      "19/32",
      "85/128"
    ],
    "pooled_error": [
      "1/2",
      "1/2",
      "13/32",
      "43/128"
    ],
    "private_discovery": "15/16",
    "q": "1/2",
    "recovery_budget": 4,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "15/16",
      "7/8",
      "51/64",
      "85/128"
    ],
    "sharing_increments": [
      "-1/16",
      "-5/64",
      "-17/128"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "3/4",
      "241/256"
    ],
    "agents": 2,
    "channel_id": "shortlist-m5-k1-a3of4",
    "denominator_complexity": 16,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/4",
      "3/4"
    ],
    "pooled_error": [
      "1/4",
      "1/4"
    ],
    "private_discovery": "15/16",
    "q": "3/4",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "15/16",
      "3/4"
    ],
    "sharing_increments": [
      "-3/16"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "225/256",
      "3889/4096",
      "2023/2048"
    ],
    "agents": 3,
    "channel_id": "shortlist-m5-k1-a3of4",
    "denominator_complexity": 16,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "31/64"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/4",
      "3/4",
      "225/256"
    ],
    "pooled_error": [
      "1/4",
      "1/4",
      "31/256"
    ],
    "private_discovery": "63/64",
    "q": "3/4",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "63/64",
      "15/16",
      "225/256"
    ],
    "sharing_increments": [
      "-3/64",
      "-15/256"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1899/2048",
      "63841/65536",
      "32511/32768",
      "65411/65536"
    ],
    "agents": 4,
    "channel_id": "shortlist-m5-k1-a3of4",
    "denominator_complexity": 16,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "31/64",
      "149/248"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/4",
      "3/4",
      "225/256",
      "1899/2048"
    ],
    "pooled_error": [
      "1/4",
      "1/4",
      "31/256",
      "149/2048"
    ],
    "private_discovery": "255/256",
    "q": "3/4",
    "recovery_budget": 4,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "1/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "255/256",
      "63/64",
      "993/1024",
      "1899/2048"
    ],
    "sharing_increments": [
      "-3/256",
      "-15/1024",
      "-87/2048"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1",
      "1"
    ],
    "agents": 2,
    "channel_id": "guaranteed-shortlist-m5-k1",
    "denominator_complexity": 1,
    "description_complexity": 3,
    "error_contraction_ratio": [
      null
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1"
    ],
    "sharing_increments": [
      "0"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1"
    ],
    "agents": 3,
    "channel_id": "guaranteed-shortlist-m5-k1",
    "denominator_complexity": 1,
    "description_complexity": 3,
    "error_contraction_ratio": [
      null,
      null
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "guaranteed-shortlist-m5-k1",
    "denominator_complexity": 1,
    "description_complexity": 3,
    "error_contraction_ratio": [
      null,
      null,
      null
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 1,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0",
      "0"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "5/16",
      "5/8"
    ],
    "agents": 2,
    "channel_id": "exclusion-m5-k1",
    "denominator_complexity": 4,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "11/12"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "excluded_targets": "1"
    },
    "pooled_accuracy": [
      "1/4",
      "5/16"
    ],
    "pooled_error": [
      "3/4",
      "11/16"
    ],
    "private_discovery": "7/16",
    "q": "1/4",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "7/16",
      "5/16"
    ],
    "sharing_increments": [
      "-1/8"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "25/64",
      "25/32",
      "63/64"
    ],
    "agents": 3,
    "channel_id": "exclusion-m5-k1",
    "denominator_complexity": 4,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "11/12",
      "39/44"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "excluded_targets": "1"
    },
    "pooled_accuracy": [
      "1/4",
      "5/16",
      "25/64"
    ],
    "pooled_error": [
      "3/4",
      "11/16",
      "39/64"
    ],
    "private_discovery": "37/64",
    "q": "1/4",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "37/64",
      "31/64",
      "25/64"
    ],
    "sharing_increments": [
      "-3/32",
      "-3/32"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "125/256",
      "113/128",
      "255/256",
      "1"
    ],
    "agents": 4,
    "channel_id": "exclusion-m5-k1",
    "denominator_complexity": 4,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "11/12",
      "39/44",
      "131/156"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 1,
    "parameters": {
      "excluded_targets": "1"
    },
    "pooled_accuracy": [
      "1/4",
      "5/16",
      "25/64",
      "125/256"
    ],
    "pooled_error": [
      "3/4",
      "11/16",
      "39/64",
      "131/256"
    ],
    "private_discovery": "175/256",
    "q": "1/4",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "175/256",
      "157/256",
      "139/256",
      "125/256"
    ],
    "sharing_increments": [
      "-9/128",
      "-9/128",
      "-7/128"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1/5",
      "2/5"
    ],
    "agents": 2,
    "channel_id": "shortlist-m5-k2-a2of5",
    "denominator_complexity": 10,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "2/5"
    },
    "pooled_accuracy": [
      "1/5",
      "1/5"
    ],
    "pooled_error": [
      "4/5",
      "4/5"
    ],
    "private_discovery": "9/25",
    "q": "1/5",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "4/5",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "9/25",
      "1/5"
    ],
    "sharing_increments": [
      "-4/25"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1/5",
      "2/5",
      "3/5"
    ],
    "agents": 3,
    "channel_id": "shortlist-m5-k2-a2of5",
    "denominator_complexity": 10,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "2/5"
    },
    "pooled_accuracy": [
      "1/5",
      "1/5",
      "1/5"
    ],
    "pooled_error": [
      "4/5",
      "4/5",
      "4/5"
    ],
    "private_discovery": "61/125",
    "q": "1/5",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "4/5",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "61/125",
      "9/25",
      "1/5"
    ],
    "sharing_increments": [
      "-16/125",
      "-4/25"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1/5",
      "2/5",
      "3/5",
      "4/5"
    ],
    "agents": 4,
    "channel_id": "shortlist-m5-k2-a2of5",
    "denominator_complexity": 10,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "2/5"
    },
    "pooled_accuracy": [
      "1/5",
      "1/5",
      "1/5",
      "1/5"
    ],
    "pooled_error": [
      "4/5",
      "4/5",
      "4/5",
      "4/5"
    ],
    "private_discovery": "369/625",
    "q": "1/5",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "4/5",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "369/625",
      "61/125",
      "9/25",
      "1/5"
    ],
    "sharing_increments": [
      "-64/625",
      "-16/125",
      "-4/25"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "9/32",
      "1/2"
    ],
    "agents": 2,
    "channel_id": "shortlist-m5-k2-a1of2",
    "denominator_complexity": 12,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "23/24"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/4",
      "9/32"
    ],
    "pooled_error": [
      "3/4",
      "23/32"
    ],
    "private_discovery": "7/16",
    "q": "1/4",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "7/16",
      "9/32"
    ],
    "sharing_increments": [
      "-5/32"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "77/256",
      "103/192",
      "1235/1728"
    ],
    "agents": 3,
    "channel_id": "shortlist-m5-k2-a1of2",
    "denominator_complexity": 12,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "23/24",
      "179/184"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/4",
      "9/32",
      "77/256"
    ],
    "pooled_error": [
      "3/4",
      "23/32",
      "179/256"
    ],
    "private_discovery": "37/64",
    "q": "1/4",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "37/64",
      "59/128",
      "77/256"
    ],
    "sharing_increments": [
      "-15/128",
      "-41/256"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1961/6144",
      "635/1152",
      "30631/41472",
      "143/162"
    ],
    "agents": 4,
    "channel_id": "shortlist-m5-k2-a1of2",
    "denominator_complexity": 12,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "23/24",
      "179/184",
      "4183/4296"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "1/4",
      "9/32",
      "77/256",
      "1961/6144"
    ],
    "pooled_error": [
      "3/4",
      "23/32",
      "179/256",
      "4183/6144"
    ],
    "private_discovery": "175/256",
    "q": "1/4",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "175/256",
      "305/512",
      "487/1024",
      "1961/6144"
    ],
    "sharing_increments": [
      "-45/512",
      "-123/1024",
      "-961/6144"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "69/128",
      "3/4"
    ],
    "agents": 2,
    "channel_id": "shortlist-m5-k2-a3of4",
    "denominator_complexity": 24,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "59/80"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/8",
      "69/128"
    ],
    "pooled_error": [
      "5/8",
      "59/128"
    ],
    "private_discovery": "39/64",
    "q": "3/8",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "5/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "39/64",
      "69/128"
    ],
    "sharing_increments": [
      "-9/128"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1251/2048",
      "433/512",
      "12773/13824"
    ],
    "agents": 3,
    "channel_id": "shortlist-m5-k2-a3of4",
    "denominator_complexity": 24,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "59/80",
      "797/944"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/8",
      "69/128",
      "1251/2048"
    ],
    "pooled_error": [
      "5/8",
      "59/128",
      "797/2048"
    ],
    "private_discovery": "387/512",
    "q": "3/8",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "5/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "387/512",
      "729/1024",
      "1251/2048"
    ],
    "sharing_increments": [
      "-45/1024",
      "-207/2048"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "22515/32768",
      "5357/6144",
      "633775/663552",
      "10211/10368"
    ],
    "agents": 4,
    "channel_id": "shortlist-m5-k2-a3of4",
    "denominator_complexity": 24,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "59/80",
      "797/944",
      "10253/12752"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "3/8",
      "69/128",
      "1251/2048",
      "22515/32768"
    ],
    "pooled_error": [
      "5/8",
      "59/128",
      "797/2048",
      "10253/32768"
    ],
    "private_discovery": "3471/4096",
    "q": "3/8",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "5/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "3471/4096",
      "6717/8192",
      "12399/16384",
      "22515/32768"
    ],
    "sharing_increments": [
      "-225/8192",
      "-1035/16384",
      "-2283/32768"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "7/8",
      "1"
    ],
    "agents": 2,
    "channel_id": "guaranteed-shortlist-m5-k2",
    "denominator_complexity": 4,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "1/4"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "C-strict-aggregation-dominated-consensus",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/2",
      "7/8"
    ],
    "pooled_error": [
      "1/2",
      "1/8"
    ],
    "private_discovery": "3/4",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-aggregation-dominated",
    "sharing_discovery": [
      "3/4",
      "7/8"
    ],
    "sharing_increments": [
      "1/8"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "31/32",
      "1",
      "1"
    ],
    "agents": 3,
    "channel_id": "guaranteed-shortlist-m5-k2",
    "denominator_complexity": 4,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "1/4",
      "1/4"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "C-strict-aggregation-dominated-consensus",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/2",
      "7/8",
      "31/32"
    ],
    "pooled_error": [
      "1/2",
      "1/8",
      "1/32"
    ],
    "private_discovery": "7/8",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-aggregation-dominated",
    "sharing_discovery": [
      "7/8",
      "15/16",
      "31/32"
    ],
    "sharing_increments": [
      "1/16",
      "1/32"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "127/128",
      "1",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "guaranteed-shortlist-m5-k2",
    "denominator_complexity": 4,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "1/4",
      "1/4",
      "1/4"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "C-strict-aggregation-dominated-consensus",
    "parameter_k": 2,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/2",
      "7/8",
      "31/32",
      "127/128"
    ],
    "pooled_error": [
      "1/2",
      "1/8",
      "1/32",
      "1/128"
    ],
    "private_discovery": "15/16",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-aggregation-dominated",
    "sharing_discovery": [
      "15/16",
      "31/32",
      "63/64",
      "127/128"
    ],
    "sharing_increments": [
      "1/32",
      "1/64",
      "1/128"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "5/9",
      "17/18"
    ],
    "agents": 2,
    "channel_id": "exclusion-m5-k2",
    "denominator_complexity": 6,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "2/3"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "D-boundary",
    "parameter_k": 2,
    "parameters": {
      "excluded_targets": "2"
    },
    "pooled_accuracy": [
      "1/3",
      "5/9"
    ],
    "pooled_error": [
      "2/3",
      "4/9"
    ],
    "private_discovery": "5/9",
    "q": "1/3",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "2/3",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "5/9",
      "5/9"
    ],
    "sharing_increments": [
      "0"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "41/54",
      "107/108",
      "1"
    ],
    "agents": 3,
    "channel_id": "exclusion-m5-k2",
    "denominator_complexity": 6,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "2/3",
      "13/24"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "C-strict-aggregation-dominated-consensus",
    "parameter_k": 2,
    "parameters": {
      "excluded_targets": "2"
    },
    "pooled_accuracy": [
      "1/3",
      "5/9",
      "41/54"
    ],
    "pooled_error": [
      "2/3",
      "4/9",
      "13/54"
    ],
    "private_discovery": "19/27",
    "q": "1/3",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-aggregation-dominated",
    "sharing_discovery": [
      "19/27",
      "19/27",
      "41/54"
    ],
    "sharing_increments": [
      "0",
      "1/18"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "71/81",
      "647/648",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "exclusion-m5-k2",
    "denominator_complexity": 6,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "2/3",
      "13/24",
      "20/39"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "C-strict-aggregation-dominated-consensus",
    "parameter_k": 2,
    "parameters": {
      "excluded_targets": "2"
    },
    "pooled_accuracy": [
      "1/3",
      "5/9",
      "41/54",
      "71/81"
    ],
    "pooled_error": [
      "2/3",
      "4/9",
      "13/54",
      "10/81"
    ],
    "private_discovery": "65/81",
    "q": "1/3",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-aggregation-dominated",
    "sharing_discovery": [
      "65/81",
      "65/81",
      "68/81",
      "71/81"
    ],
    "sharing_increments": [
      "0",
      "1/27",
      "1/27"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1/5",
      "2/5"
    ],
    "agents": 2,
    "channel_id": "shortlist-m5-k3-a3of5",
    "denominator_complexity": 10,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 3,
    "parameters": {
      "inclusion_accuracy": "3/5"
    },
    "pooled_accuracy": [
      "1/5",
      "1/5"
    ],
    "pooled_error": [
      "4/5",
      "4/5"
    ],
    "private_discovery": "9/25",
    "q": "1/5",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "4/5",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "9/25",
      "1/5"
    ],
    "sharing_increments": [
      "-4/25"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1/5",
      "2/5",
      "3/5"
    ],
    "agents": 3,
    "channel_id": "shortlist-m5-k3-a3of5",
    "denominator_complexity": 10,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 3,
    "parameters": {
      "inclusion_accuracy": "3/5"
    },
    "pooled_accuracy": [
      "1/5",
      "1/5",
      "1/5"
    ],
    "pooled_error": [
      "4/5",
      "4/5",
      "4/5"
    ],
    "private_discovery": "61/125",
    "q": "1/5",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "4/5",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "61/125",
      "9/25",
      "1/5"
    ],
    "sharing_increments": [
      "-16/125",
      "-4/25"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1/5",
      "2/5",
      "3/5",
      "4/5"
    ],
    "agents": 4,
    "channel_id": "shortlist-m5-k3-a3of5",
    "denominator_complexity": 10,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 3,
    "parameters": {
      "inclusion_accuracy": "3/5"
    },
    "pooled_accuracy": [
      "1/5",
      "1/5",
      "1/5",
      "1/5"
    ],
    "pooled_error": [
      "4/5",
      "4/5",
      "4/5",
      "4/5"
    ],
    "private_discovery": "369/625",
    "q": "1/5",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "4/5",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "369/625",
      "61/125",
      "9/25",
      "1/5"
    ],
    "sharing_increments": [
      "-64/625",
      "-16/125",
      "-4/25"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "5/16",
      "37/64"
    ],
    "agents": 2,
    "channel_id": "shortlist-m5-k3-a3of4",
    "denominator_complexity": 16,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "11/12"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 3,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "1/4",
      "5/16"
    ],
    "pooled_error": [
      "3/4",
      "11/16"
    ],
    "private_discovery": "7/16",
    "q": "1/4",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "7/16",
      "5/16"
    ],
    "sharing_increments": [
      "-1/8"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "91/256",
      "307/512",
      "405/512"
    ],
    "agents": 3,
    "channel_id": "shortlist-m5-k3-a3of4",
    "denominator_complexity": 16,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "11/12",
      "15/16"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 3,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "1/4",
      "5/16",
      "91/256"
    ],
    "pooled_error": [
      "3/4",
      "11/16",
      "165/256"
    ],
    "private_discovery": "37/64",
    "q": "1/4",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "37/64",
      "31/64",
      "91/256"
    ],
    "sharing_increments": [
      "-3/32",
      "-33/256"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "49/128",
      "5249/8192",
      "1665/2048",
      "30397/32768"
    ],
    "agents": 4,
    "channel_id": "shortlist-m5-k3-a3of4",
    "denominator_complexity": 16,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "11/12",
      "15/16",
      "158/165"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 3,
    "parameters": {
      "inclusion_accuracy": "3/4"
    },
    "pooled_accuracy": [
      "1/4",
      "5/16",
      "91/256",
      "49/128"
    ],
    "pooled_error": [
      "3/4",
      "11/16",
      "165/256",
      "79/128"
    ],
    "private_discovery": "175/256",
    "q": "1/4",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "175/256",
      "157/256",
      "529/1024",
      "49/128"
    ],
    "sharing_increments": [
      "-9/128",
      "-99/1024",
      "-137/1024"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "5/9",
      "17/18"
    ],
    "agents": 2,
    "channel_id": "guaranteed-shortlist-m5-k3",
    "denominator_complexity": 6,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "2/3"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 3,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/3",
      "5/9"
    ],
    "pooled_error": [
      "2/3",
      "4/9"
    ],
    "private_discovery": "5/9",
    "q": "1/3",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "2/3",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "5/9",
      "5/9"
    ],
    "sharing_increments": [
      "0"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "41/54",
      "107/108",
      "1"
    ],
    "agents": 3,
    "channel_id": "guaranteed-shortlist-m5-k3",
    "denominator_complexity": 6,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "2/3",
      "13/24"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "C-strict-aggregation-dominated-consensus",
    "parameter_k": 3,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/3",
      "5/9",
      "41/54"
    ],
    "pooled_error": [
      "2/3",
      "4/9",
      "13/54"
    ],
    "private_discovery": "19/27",
    "q": "1/3",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-aggregation-dominated",
    "sharing_discovery": [
      "19/27",
      "19/27",
      "41/54"
    ],
    "sharing_increments": [
      "0",
      "1/18"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "71/81",
      "647/648",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "guaranteed-shortlist-m5-k3",
    "denominator_complexity": 6,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "2/3",
      "13/24",
      "20/39"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "C-strict-aggregation-dominated-consensus",
    "parameter_k": 3,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/3",
      "5/9",
      "41/54",
      "71/81"
    ],
    "pooled_error": [
      "2/3",
      "4/9",
      "13/54",
      "10/81"
    ],
    "private_discovery": "65/81",
    "q": "1/3",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "2/3",
    "sharing_class": "strict-aggregation-dominated",
    "sharing_discovery": [
      "65/81",
      "65/81",
      "68/81",
      "71/81"
    ],
    "sharing_increments": [
      "0",
      "1/27",
      "1/27"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "7/8",
      "1"
    ],
    "agents": 2,
    "channel_id": "exclusion-m5-k3",
    "denominator_complexity": 4,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "1/4"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "C-strict-aggregation-dominated-consensus",
    "parameter_k": 3,
    "parameters": {
      "excluded_targets": "3"
    },
    "pooled_accuracy": [
      "1/2",
      "7/8"
    ],
    "pooled_error": [
      "1/2",
      "1/8"
    ],
    "private_discovery": "3/4",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-aggregation-dominated",
    "sharing_discovery": [
      "3/4",
      "7/8"
    ],
    "sharing_increments": [
      "1/8"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "31/32",
      "1",
      "1"
    ],
    "agents": 3,
    "channel_id": "exclusion-m5-k3",
    "denominator_complexity": 4,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "1/4",
      "1/4"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "C-strict-aggregation-dominated-consensus",
    "parameter_k": 3,
    "parameters": {
      "excluded_targets": "3"
    },
    "pooled_accuracy": [
      "1/2",
      "7/8",
      "31/32"
    ],
    "pooled_error": [
      "1/2",
      "1/8",
      "1/32"
    ],
    "private_discovery": "7/8",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-aggregation-dominated",
    "sharing_discovery": [
      "7/8",
      "15/16",
      "31/32"
    ],
    "sharing_increments": [
      "1/16",
      "1/32"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "127/128",
      "1",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "exclusion-m5-k3",
    "denominator_complexity": 4,
    "description_complexity": 4,
    "error_contraction_ratio": [
      "1/4",
      "1/4",
      "1/4"
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "C-strict-aggregation-dominated-consensus",
    "parameter_k": 3,
    "parameters": {
      "excluded_targets": "3"
    },
    "pooled_accuracy": [
      "1/2",
      "7/8",
      "31/32",
      "127/128"
    ],
    "pooled_error": [
      "1/2",
      "1/8",
      "1/32",
      "1/128"
    ],
    "private_discovery": "15/16",
    "q": "1/2",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "1/2",
    "sharing_class": "strict-aggregation-dominated",
    "sharing_discovery": [
      "15/16",
      "31/32",
      "63/64",
      "127/128"
    ],
    "sharing_increments": [
      "1/32",
      "1/64",
      "1/128"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1/5",
      "2/5"
    ],
    "agents": 2,
    "channel_id": "shortlist-m5-k4-a4of5",
    "denominator_complexity": 5,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 4,
    "parameters": {
      "inclusion_accuracy": "4/5"
    },
    "pooled_accuracy": [
      "1/5",
      "1/5"
    ],
    "pooled_error": [
      "4/5",
      "4/5"
    ],
    "private_discovery": "9/25",
    "q": "1/5",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "4/5",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "9/25",
      "1/5"
    ],
    "sharing_increments": [
      "-4/25"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1/5",
      "2/5",
      "3/5"
    ],
    "agents": 3,
    "channel_id": "shortlist-m5-k4-a4of5",
    "denominator_complexity": 5,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 4,
    "parameters": {
      "inclusion_accuracy": "4/5"
    },
    "pooled_accuracy": [
      "1/5",
      "1/5",
      "1/5"
    ],
    "pooled_error": [
      "4/5",
      "4/5",
      "4/5"
    ],
    "private_discovery": "61/125",
    "q": "1/5",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "4/5",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "61/125",
      "9/25",
      "1/5"
    ],
    "sharing_increments": [
      "-16/125",
      "-4/25"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1/5",
      "2/5",
      "3/5",
      "4/5"
    ],
    "agents": 4,
    "channel_id": "shortlist-m5-k4-a4of5",
    "denominator_complexity": 5,
    "description_complexity": 2,
    "error_contraction_ratio": [
      "1",
      "1",
      "1"
    ],
    "family": "noisy-k-shortlist",
    "full_sharing_class": "D-boundary",
    "parameter_k": 4,
    "parameters": {
      "inclusion_accuracy": "4/5"
    },
    "pooled_accuracy": [
      "1/5",
      "1/5",
      "1/5",
      "1/5"
    ],
    "pooled_error": [
      "4/5",
      "4/5",
      "4/5",
      "4/5"
    ],
    "private_discovery": "369/625",
    "q": "1/5",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "4/5",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "369/625",
      "61/125",
      "9/25",
      "1/5"
    ],
    "sharing_increments": [
      "-64/625",
      "-16/125",
      "-4/25"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "5/16",
      "5/8"
    ],
    "agents": 2,
    "channel_id": "guaranteed-shortlist-m5-k4",
    "denominator_complexity": 4,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "11/12"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 4,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/4",
      "5/16"
    ],
    "pooled_error": [
      "3/4",
      "11/16"
    ],
    "private_discovery": "7/16",
    "q": "1/4",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "7/16",
      "5/16"
    ],
    "sharing_increments": [
      "-1/8"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "25/64",
      "25/32",
      "63/64"
    ],
    "agents": 3,
    "channel_id": "guaranteed-shortlist-m5-k4",
    "denominator_complexity": 4,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "11/12",
      "39/44"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 4,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/4",
      "5/16",
      "25/64"
    ],
    "pooled_error": [
      "3/4",
      "11/16",
      "39/64"
    ],
    "private_discovery": "37/64",
    "q": "1/4",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "37/64",
      "31/64",
      "25/64"
    ],
    "sharing_increments": [
      "-3/32",
      "-3/32"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "125/256",
      "113/128",
      "255/256",
      "1"
    ],
    "agents": 4,
    "channel_id": "guaranteed-shortlist-m5-k4",
    "denominator_complexity": 4,
    "description_complexity": 3,
    "error_contraction_ratio": [
      "11/12",
      "39/44",
      "131/156"
    ],
    "family": "guaranteed-k-shortlist",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": 4,
    "parameters": {
      "inclusion_accuracy": "1"
    },
    "pooled_accuracy": [
      "1/4",
      "5/16",
      "25/64",
      "125/256"
    ],
    "pooled_error": [
      "3/4",
      "11/16",
      "39/64",
      "131/256"
    ],
    "private_discovery": "175/256",
    "q": "1/4",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/4",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "175/256",
      "157/256",
      "139/256",
      "125/256"
    ],
    "sharing_increments": [
      "-9/128",
      "-9/128",
      "-7/128"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1",
      "1"
    ],
    "agents": 2,
    "channel_id": "exclusion-m5-k4",
    "denominator_complexity": 1,
    "description_complexity": 4,
    "error_contraction_ratio": [
      null
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "D-boundary",
    "parameter_k": 4,
    "parameters": {
      "excluded_targets": "4"
    },
    "pooled_accuracy": [
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1"
    ],
    "sharing_increments": [
      "0"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1"
    ],
    "agents": 3,
    "channel_id": "exclusion-m5-k4",
    "denominator_complexity": 1,
    "description_complexity": 4,
    "error_contraction_ratio": [
      null,
      null
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "D-boundary",
    "parameter_k": 4,
    "parameters": {
      "excluded_targets": "4"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1",
      "1",
      "1",
      "1"
    ],
    "agents": 4,
    "channel_id": "exclusion-m5-k4",
    "denominator_complexity": 1,
    "description_complexity": 4,
    "error_contraction_ratio": [
      null,
      null,
      null
    ],
    "family": "explicit-k-exclusion",
    "full_sharing_class": "D-boundary",
    "parameter_k": 4,
    "parameters": {
      "excluded_targets": "4"
    },
    "pooled_accuracy": [
      "1",
      "1",
      "1",
      "1"
    ],
    "pooled_error": [
      "0",
      "0",
      "0",
      "0"
    ],
    "private_discovery": "1",
    "q": "1",
    "recovery_budget": 1,
    "recovery_class": "consensus-sufficient",
    "rescue_threshold": "0",
    "sharing_class": "all-neutral",
    "sharing_discovery": [
      "1",
      "1",
      "1",
      "1"
    ],
    "sharing_increments": [
      "0",
      "0",
      "0"
    ],
    "signal_alphabet_size": 5,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "17/40",
      "773/1280"
    ],
    "agents": 2,
    "channel_id": "confidence-point-m5-low1of5-high1of2",
    "denominator_complexity": 16,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "23/26"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "1/2",
      "low_accuracy": "1/5"
    },
    "pooled_accuracy": [
      "7/20",
      "17/40"
    ],
    "pooled_error": [
      "13/20",
      "23/40"
    ],
    "private_discovery": "231/400",
    "q": "7/20",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "13/20",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "231/400",
      "17/40"
    ],
    "sharing_increments": [
      "-61/400"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "607/1280",
      "13709/20480",
      "8043/10240"
    ],
    "agents": 3,
    "channel_id": "confidence-point-m5-low1of5-high1of2",
    "denominator_complexity": 16,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "23/26",
      "673/736"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "1/2",
      "low_accuracy": "1/5"
    },
    "pooled_accuracy": [
      "7/20",
      "17/40",
      "607/1280"
    ],
    "pooled_error": [
      "13/20",
      "23/40",
      "673/1280"
    ],
    "private_discovery": "5803/8000",
    "q": "7/20",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "13/20",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "5803/8000",
      "501/800",
      "607/1280"
    ],
    "sharing_increments": [
      "-793/8000",
      "-973/6400"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "5273/10240",
      "234437/327680",
      "135099/163840",
      "299119/327680"
    ],
    "agents": 4,
    "channel_id": "confidence-point-m5-low1of5-high1of2",
    "denominator_complexity": 16,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "23/26",
      "673/736",
      "4967/5384"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "1/2",
      "low_accuracy": "1/5"
    },
    "pooled_accuracy": [
      "7/20",
      "17/40",
      "607/1280",
      "5273/10240"
    ],
    "pooled_error": [
      "13/20",
      "23/40",
      "673/1280",
      "4967/10240"
    ],
    "private_discovery": "131439/160000",
    "q": "7/20",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "13/20",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "131439/160000",
      "12113/16000",
      "16851/25600",
      "5273/10240"
    ],
    "sharing_increments": [
      "-10309/160000",
      "-12649/128000",
      "-7337/51200"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "11/16",
      "889/1024"
    ],
    "agents": 2,
    "channel_id": "confidence-point-m5-low1of2-high3of4",
    "denominator_complexity": 32,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "5/6"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "5/8",
      "11/16"
    ],
    "pooled_error": [
      "3/8",
      "5/16"
    ],
    "private_discovery": "55/64",
    "q": "5/8",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "55/64",
      "11/16"
    ],
    "sharing_increments": [
      "-11/64"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "1595/2048",
      "29675/32768",
      "15709/16384"
    ],
    "agents": 3,
    "channel_id": "confidence-point-m5-low1of2-high3of4",
    "denominator_complexity": 32,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "5/6",
      "453/640"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "5/8",
      "11/16",
      "1595/2048"
    ],
    "pooled_error": [
      "3/8",
      "5/16",
      "453/2048"
    ],
    "private_discovery": "485/512",
    "q": "5/8",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "485/512",
      "113/128",
      "1595/2048"
    ],
    "sharing_increments": [
      "-33/512",
      "-213/2048"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "27611/32768",
      "981937/1048576",
      "511151/524288",
      "1038451/1048576"
    ],
    "agents": 4,
    "channel_id": "confidence-point-m5-low1of2-high3of4",
    "denominator_complexity": 32,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "5/6",
      "453/640",
      "1719/2416"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/2"
    },
    "pooled_accuracy": [
      "5/8",
      "11/16",
      "1595/2048",
      "27611/32768"
    ],
    "pooled_error": [
      "3/8",
      "5/16",
      "453/2048",
      "5157/32768"
    ],
    "private_discovery": "4015/4096",
    "q": "5/8",
    "recovery_budget": 4,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "3/8",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "4015/4096",
      "979/1024",
      "15025/16384",
      "27611/32768"
    ],
    "sharing_increments": [
      "-99/4096",
      "-639/16384",
      "-2439/32768"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "49/80",
      "3797/5120"
    ],
    "agents": 2,
    "channel_id": "confidence-point-m5-low1of5-high3of4",
    "denominator_complexity": 32,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "31/42"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/5"
    },
    "pooled_accuracy": [
      "19/40",
      "49/80"
    ],
    "pooled_error": [
      "21/40",
      "31/80"
    ],
    "private_discovery": "1159/1600",
    "q": "19/40",
    "recovery_budget": 2,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "21/40",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "1159/1600",
      "49/80"
    ],
    "sharing_increments": [
      "-179/1600"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "7141/10240",
      "135397/163840",
      "72659/81920"
    ],
    "agents": 3,
    "channel_id": "confidence-point-m5-low1of5-high3of4",
    "denominator_complexity": 32,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "31/42",
      "3099/3968"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/5"
    },
    "pooled_accuracy": [
      "19/40",
      "49/80",
      "7141/10240"
    ],
    "pooled_error": [
      "21/40",
      "31/80",
      "3099/10240"
    ],
    "private_discovery": "54739/64000",
    "q": "19/40",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "21/40",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "54739/64000",
      "2549/3200",
      "7141/10240"
    ],
    "sharing_increments": [
      "-3759/64000",
      "-5079/51200"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  },
  {
    "action_budget_profile": [
      "124343/163840",
      "4610597/5242880",
      "2426299/2621440",
      "5048399/5242880"
    ],
    "agents": 4,
    "channel_id": "confidence-point-m5-low1of5-high3of4",
    "denominator_complexity": 32,
    "description_complexity": 5,
    "error_contraction_ratio": [
      "31/42",
      "3099/3968",
      "39497/49584"
    ],
    "family": "confidence-augmented-point",
    "full_sharing_class": "B-shared-discovery-paradox",
    "parameter_k": null,
    "parameters": {
      "high_accuracy": "3/4",
      "low_accuracy": "1/5"
    },
    "pooled_accuracy": [
      "19/40",
      "49/80",
      "7141/10240",
      "124343/163840"
    ],
    "pooled_error": [
      "21/40",
      "31/80",
      "3099/10240",
      "39497/163840"
    ],
    "private_discovery": "2365519/2560000",
    "q": "19/40",
    "recovery_budget": 3,
    "recovery_class": "portfolio-dependent",
    "rescue_threshold": "21/40",
    "sharing_class": "strict-compression-dominated",
    "sharing_discovery": [
      "2365519/2560000",
      "114329/128000",
      "344521/409600",
      "124343/163840"
    ],
    "sharing_increments": [
      "-78939/2560000",
      "-106659/2048000",
      "-67327/819200"
    ],
    "signal_alphabet_size": 10,
    "targets": 5
  }
]


==> evidence/DD-021/outputs/summary.json <==
{
  "channel_laws": 59,
  "full_sharing_class_counts": {
    "B-shared-discovery-paradox": 78,
    "C-strict-aggregation-dominated-consensus": 16,
    "D-boundary": 83
  },
  "mixed_sharing_bounded_null": true,
  "recovery_budget_counts": {
    "1": 51,
    "2": 55,
    "3": 64,
    "4": 7
  },
  "recovery_class_counts": {
    "consensus-sufficient": 51,
    "portfolio-dependent": 126
  },
  "scenarios": 177,
  "sharing_class_counts": {
    "all-neutral": 35,
    "strict-aggregation-dominated": 16,
    "strict-compression-dominated": 126
  },
  "source_checksum_sha256": "2b1583d2644a3417646d8cadebf32b9c97cd22d8628013c97dcdef84bbb476b1",
  "weak_consensus_dominance_count": 51,
  "weak_no_useful_one_action_count": 75
}


==> evidence/DD-021/outputs/verification.json <==
{
  "channel_normalization_symmetry_and_direct_rule": true,
  "channel_schema": true,
  "histogram_target_profile_states": 117433,
  "independent_internal_checks": true,
  "labeled_target_profile_states": 936063,
  "largest_histogram_target_profile_states": 5000,
  "largest_labeled_target_profile_states": 55550,
  "method_agreement": true,
  "passed": true,
  "primary_internal_checks": true,
  "registered_channel_count": true,
  "registered_scenario_count": true,
  "registered_state_counts": true,
  "witness_minimality_agreement": true
}


==> evidence/DD-022/manifest.json <==
{
  "command": "make dd022-coordination-free-positive-sharing",
  "config_hash_sha256": "ad67765ca823bd95a133126fa8064187753e7ee7765987c082b3cd6661f1b6c5",
  "dependency_lock_hash_sha256": "733f6f17d4a939f0387d16e45b6836bf89f20eb22d1669234b8598fa13fbd04a",
  "ended_utc": "2026-07-22T21:03:34.900752Z",
  "exit_status": 0,
  "git_commit": "2376d5b7f57f9c04bf7d216453c1b1efc011a3e5",
  "git_dirty": false,
  "input_hashes": {
    "src/distributed_discovery/coordination_free_sharing/cli.py": "2315ed67285f1a642024119a0717702fd4f25658440df2adf29896558a71783c",
    "src/distributed_discovery/coordination_free_sharing/equilibrium.py": "e47cf45868f2ece555134983b75f0a148fe36e2d2d3e299f5c0b595f344b1b18",
    "src/distributed_discovery/coordination_free_sharing/exact.py": "aaad82327fbf088a9856df800006f7daa9b0f90e87526fa6bb802a46cedadc1f",
    "src/distributed_discovery/coordination_free_sharing/model.py": "121e548743095753a741d1f1327020fb62cc1752cc4400b585412aa1492d3dc1",
    "src/distributed_discovery/coordination_free_sharing/private_game.py": "a99de220cc73a62d4bac1ee372b9352179fe1170f8cb83bd36048fd7c04fc2a9",
    "src/distributed_discovery/coordination_free_sharing/shared_game.py": "9ceff84e1720ecf66bd9f3ab2e128f46228c6b178bcf392629f0894f13cd6318",
    "src/distributed_discovery/coordination_free_sharing/study.py": "61db6ce4872c7321492a4736e51ac9b9d3ac65d78beef4a98d0f0bdccb8ae734",
    "src/distributed_discovery/coordination_free_sharing/thresholds.py": "0799a2453c584872b5b8a73dca81ef379f3607f715696fb29934b7acdf6efa2f",
    "src/distributed_discovery/coordination_free_sharing/verification.py": "526a3eedc578baa0e13b6ae95f82433374c3b459e87f6e01310f374205213a2b",
    "studies/DD-022-coordination-free-positive-sharing/configs/registry.yml": "6f6b832a21abe749d5d485a323ce778d56a7ffe56cfa35f6dbc89fc09b546fe6",
    "studies/DD-022-coordination-free-positive-sharing/literature.md": "e1d8281ba2998b78dc675608aaf8d6fb02be7106325b9d6b5d855af6faeace01",
    "studies/DD-022-coordination-free-positive-sharing/model.md": "1df9613ca87a159959e3858704e7c4271abdb32be5a0d561a1dda02cdf6db442",
    "studies/DD-022-coordination-free-positive-sharing/proof-audit.md": "01f610659e7f6c2c859e10b22b528769432d4fd1d4ed1053c13a6dd4f9a52594",
    "studies/DD-022-coordination-free-positive-sharing/proof.md": "034095985dab42d97192e34111e82aca8da15776d08f9cf406e800db6bb3ac9f"
  },
  "outputs": {
    "outputs/corruption-tests.json": "11a31973df25da1fb0d9bd239964b3005aaa634e84679ca4461c156a70ae3568",
    "outputs/registry.json": "98fb7d475365548fcc723603b3c3721e673b0b0423bc89579c411c3252ac54f1",
    "outputs/summary.json": "8ae5af15a2f7de115cc3f38ff158eb65f3dd8a529f0fe1bdb2d1824ca1604033",
    "outputs/threshold-certificate.json": "146dcfba3f74b76285dd9ae83a03bf811ea0ad4a1029b7773d7c5d6079fbd6bf",
    "outputs/verification.json": "10285907e902a22ffb2afd7cc96f7170c6965444329000c5293e33f71d749125"
  },
  "random_seeds": {
    "algorithm": [],
    "model": null
  },
  "resource_usage": {
    "elapsed_seconds": 0.297666,
    "peak_memory_mb": 21.719
  },
  "run_id": "20260722T210334Z_DD-022_2376d5b7_ad67765ca8",
  "schema_version": 1,
  "started_utc": "2026-07-22T21:03:34.892809Z",
  "study_id": "DD-022",
  "upstream_commit": null,
  "validation_status": "passed"
}


==> evidence/DD-022/outputs/corruption-tests.json <==
{
  "discovery": true,
  "equilibrium_label": true,
  "implementation_gap": true,
  "posterior": true,
  "private_best_response": true,
  "root_interval": true,
  "shared_support": true,
  "source_checksum": true,
  "source_mixture_probability": true,
  "threshold_polynomial": true
}


==> evidence/DD-022/outputs/registry.json <==
[
  {
    "accuracy": "1/2",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "0",
    "dependence_index": "0",
    "direct_private_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "1/2",
      "discovery": "3/4",
      "diversity": "1/2",
      "expected_distinct_actions": "3/2",
      "implementation_gap": "1/4",
      "payoff_per_agent": "3/8"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "1/2",
          "discovery": "3/4",
          "diversity": "1/2",
          "payoff_first": "3/8",
          "payoff_second": "3/8",
          "strategies": [
            "oppose",
            "oppose"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "1/2",
          "discovery": "3/4",
          "diversity": "1/2",
          "payoff_first": "3/8",
          "payoff_second": "3/8",
          "strategies": [
            "oppose",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "1/2",
          "discovery": "3/4",
          "diversity": "1/2",
          "payoff_first": "3/8",
          "payoff_second": "3/8",
          "strategies": [
            "follow",
            "oppose"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "1/2",
          "discovery": "3/4",
          "diversity": "1/2",
          "payoff_first": "3/8",
          "payoff_second": "3/8",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 6,
      "worst_pure_discovery": "3/4"
    },
    "private_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "1/2",
      "discovery": "3/4",
      "diversity": "1/2",
      "expected_distinct_actions": "3/2",
      "implementation_gap": "1/4",
      "payoff_per_agent": "3/8"
    },
    "private_selection": {
      "follow_probability": "1/2",
      "regime": "degenerate-continuum-selected-half",
      "unique_in_symmetric_class": false
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "1/2",
      "discovery": "3/4",
      "diversity": "1/2",
      "expected_distinct_actions": "3/2",
      "implementation_gap": "1/4",
      "payoff_per_agent": "3/8"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 16,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/4",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/4",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/4",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/4",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "1/2",
      "agreement_posterior": "1/2",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "1/2",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/6",
    "dependence_index": "1/6",
    "direct_private_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "7/12",
      "discovery": "17/24",
      "diversity": "5/12",
      "expected_distinct_actions": "17/12",
      "implementation_gap": "7/24",
      "payoff_per_agent": "17/48"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "5/12",
          "discovery": "19/24",
          "diversity": "7/12",
          "payoff_first": "19/48",
          "payoff_second": "19/48",
          "strategies": [
            "oppose",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "5/12",
          "discovery": "19/24",
          "diversity": "7/12",
          "payoff_first": "19/48",
          "payoff_second": "19/48",
          "strategies": [
            "follow",
            "oppose"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 4,
      "worst_pure_discovery": "19/24"
    },
    "private_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "1/2",
      "discovery": "3/4",
      "diversity": "1/2",
      "expected_distinct_actions": "3/2",
      "implementation_gap": "1/4",
      "payoff_per_agent": "3/8"
    },
    "private_selection": {
      "follow_probability": "1/2",
      "regime": "interior-anti-crowding",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "1/2",
      "discovery": "3/4",
      "diversity": "1/2",
      "expected_distinct_actions": "3/2",
      "implementation_gap": "1/4",
      "payoff_per_agent": "3/8"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 16,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "7/24",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "5/24",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "5/24",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "7/24",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "1/2",
      "agreement_posterior": "1/2",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "1/2",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/4",
    "dependence_index": "1/4",
    "direct_private_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "5/8",
      "discovery": "11/16",
      "diversity": "3/8",
      "expected_distinct_actions": "11/8",
      "implementation_gap": "5/16",
      "payoff_per_agent": "11/32"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "3/8",
          "discovery": "13/16",
          "diversity": "5/8",
          "payoff_first": "13/32",
          "payoff_second": "13/32",
          "strategies": [
            "oppose",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "3/8",
          "discovery": "13/16",
          "diversity": "5/8",
          "payoff_first": "13/32",
          "payoff_second": "13/32",
          "strategies": [
            "follow",
            "oppose"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 4,
      "worst_pure_discovery": "13/16"
    },
    "private_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "1/2",
      "discovery": "3/4",
      "diversity": "1/2",
      "expected_distinct_actions": "3/2",
      "implementation_gap": "1/4",
      "payoff_per_agent": "3/8"
    },
    "private_selection": {
      "follow_probability": "1/2",
      "regime": "interior-anti-crowding",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "1/2",
      "discovery": "3/4",
      "diversity": "1/2",
      "expected_distinct_actions": "3/2",
      "implementation_gap": "1/4",
      "payoff_per_agent": "3/8"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 16,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "5/16",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "3/16",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "3/16",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "5/16",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "1/2",
      "agreement_posterior": "1/2",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "1/2",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/2",
    "dependence_index": "1/2",
    "direct_private_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "3/4",
      "discovery": "5/8",
      "diversity": "1/4",
      "expected_distinct_actions": "5/4",
      "implementation_gap": "3/8",
      "payoff_per_agent": "5/16"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "1/4",
          "discovery": "7/8",
          "diversity": "3/4",
          "payoff_first": "7/16",
          "payoff_second": "7/16",
          "strategies": [
            "oppose",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "1/4",
          "discovery": "7/8",
          "diversity": "3/4",
          "payoff_first": "7/16",
          "payoff_second": "7/16",
          "strategies": [
            "follow",
            "oppose"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 4,
      "worst_pure_discovery": "7/8"
    },
    "private_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "1/2",
      "discovery": "3/4",
      "diversity": "1/2",
      "expected_distinct_actions": "3/2",
      "implementation_gap": "1/4",
      "payoff_per_agent": "3/8"
    },
    "private_selection": {
      "follow_probability": "1/2",
      "regime": "interior-anti-crowding",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "1/2",
      "discovery": "3/4",
      "diversity": "1/2",
      "expected_distinct_actions": "3/2",
      "implementation_gap": "1/4",
      "payoff_per_agent": "3/8"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 16,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "3/8",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/8",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/8",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "3/8",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "1/2",
      "agreement_posterior": "1/2",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "1/2",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "7/12",
    "dependence_index": "7/12",
    "direct_private_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "19/24",
      "discovery": "29/48",
      "diversity": "5/24",
      "expected_distinct_actions": "29/24",
      "implementation_gap": "19/48",
      "payoff_per_agent": "29/96"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "5/24",
          "discovery": "43/48",
          "diversity": "19/24",
          "payoff_first": "43/96",
          "payoff_second": "43/96",
          "strategies": [
            "oppose",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "5/24",
          "discovery": "43/48",
          "diversity": "19/24",
          "payoff_first": "43/96",
          "payoff_second": "43/96",
          "strategies": [
            "follow",
            "oppose"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 4,
      "worst_pure_discovery": "43/48"
    },
    "private_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "1/2",
      "discovery": "3/4",
      "diversity": "1/2",
      "expected_distinct_actions": "3/2",
      "implementation_gap": "1/4",
      "payoff_per_agent": "3/8"
    },
    "private_selection": {
      "follow_probability": "1/2",
      "regime": "interior-anti-crowding",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "1/2",
      "discovery": "3/4",
      "diversity": "1/2",
      "expected_distinct_actions": "3/2",
      "implementation_gap": "1/4",
      "payoff_per_agent": "3/8"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 16,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "19/48",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "5/48",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "5/48",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "19/48",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "1/2",
      "agreement_posterior": "1/2",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "1/2",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "3/4",
    "dependence_index": "3/4",
    "direct_private_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "7/8",
      "discovery": "9/16",
      "diversity": "1/8",
      "expected_distinct_actions": "9/8",
      "implementation_gap": "7/16",
      "payoff_per_agent": "9/32"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "1/8",
          "discovery": "15/16",
          "diversity": "7/8",
          "payoff_first": "15/32",
          "payoff_second": "15/32",
          "strategies": [
            "oppose",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "1/8",
          "discovery": "15/16",
          "diversity": "7/8",
          "payoff_first": "15/32",
          "payoff_second": "15/32",
          "strategies": [
            "follow",
            "oppose"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 4,
      "worst_pure_discovery": "15/16"
    },
    "private_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "1/2",
      "discovery": "3/4",
      "diversity": "1/2",
      "expected_distinct_actions": "3/2",
      "implementation_gap": "1/4",
      "payoff_per_agent": "3/8"
    },
    "private_selection": {
      "follow_probability": "1/2",
      "regime": "interior-anti-crowding",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "1/2",
      "discovery": "3/4",
      "diversity": "1/2",
      "expected_distinct_actions": "3/2",
      "implementation_gap": "1/4",
      "payoff_per_agent": "3/8"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 16,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "7/16",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/16",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/16",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "7/16",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "1/2",
      "agreement_posterior": "1/2",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "1/2",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1",
    "dependence_index": "1",
    "direct_private_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1/2",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "1/2",
      "payoff_per_agent": "1/4"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "oppose",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "follow",
            "oppose"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 4,
      "worst_pure_discovery": "1"
    },
    "private_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "1/2",
      "discovery": "3/4",
      "diversity": "1/2",
      "expected_distinct_actions": "3/2",
      "implementation_gap": "1/4",
      "payoff_per_agent": "3/8"
    },
    "private_selection": {
      "follow_probability": "1/2",
      "regime": "interior-anti-crowding",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "1/2",
      "centralized_top_two": "1",
      "collision": "1/2",
      "discovery": "3/4",
      "diversity": "1/2",
      "expected_distinct_actions": "3/2",
      "implementation_gap": "1/4",
      "payoff_per_agent": "3/8"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 4,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/2",
          "signals": [
            0,
            0
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            0,
            1
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/2",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "1/2",
      "agreement_posterior": "1/2",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "11/20",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "0",
    "dependence_index": "1/100",
    "direct_private_metrics": {
      "average_action_quality": "11/20",
      "centralized_top_two": "1",
      "collision": "101/200",
      "discovery": "319/400",
      "diversity": "99/200",
      "expected_distinct_actions": "299/200",
      "implementation_gap": "81/400",
      "payoff_per_agent": "319/800"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "11/20",
          "collision": "101/200",
          "discovery": "319/400",
          "diversity": "99/200",
          "payoff_first": "319/800",
          "payoff_second": "319/800",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "319/400"
    },
    "private_metrics": {
      "average_action_quality": "11/20",
      "centralized_top_two": "1",
      "collision": "101/200",
      "discovery": "319/400",
      "diversity": "99/200",
      "expected_distinct_actions": "299/200",
      "implementation_gap": "81/400",
      "payoff_per_agent": "319/800"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-2519/40400",
    "shared_metrics": {
      "average_action_quality": "107/202",
      "centralized_top_two": "1",
      "collision": "119/202",
      "discovery": "297/404",
      "diversity": "83/202",
      "expected_distinct_actions": "285/202",
      "implementation_gap": "107/404",
      "payoff_per_agent": "297/808"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 16,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "121/202",
            "81/202"
          ],
          "probability": "101/400",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "99/400",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "99/400",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "81/202",
            "121/202"
          ],
          "probability": "101/400",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "161/202",
      "agreement_posterior": "121/202",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "11/20",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/6",
    "dependence_index": "7/40",
    "direct_private_metrics": {
      "average_action_quality": "11/20",
      "centralized_top_two": "1",
      "collision": "47/80",
      "discovery": "121/160",
      "diversity": "33/80",
      "expected_distinct_actions": "113/80",
      "implementation_gap": "39/160",
      "payoff_per_agent": "121/320"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "11/20",
          "collision": "47/80",
          "discovery": "121/160",
          "diversity": "33/80",
          "payoff_first": "121/320",
          "payoff_second": "121/320",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "121/160"
    },
    "private_metrics": {
      "average_action_quality": "11/20",
      "centralized_top_two": "1",
      "collision": "47/80",
      "discovery": "121/160",
      "diversity": "33/80",
      "expected_distinct_actions": "113/80",
      "implementation_gap": "39/160",
      "payoff_per_agent": "121/320"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-143/7520",
    "shared_metrics": {
      "average_action_quality": "247/470",
      "centralized_top_two": "1",
      "collision": "271/470",
      "discovery": "693/940",
      "diversity": "199/470",
      "expected_distinct_actions": "669/470",
      "implementation_gap": "247/940",
      "payoff_per_agent": "693/1880"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 16,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "55/94",
            "39/94"
          ],
          "probability": "47/160",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "33/160",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "33/160",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "39/94",
            "55/94"
          ],
          "probability": "47/160",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "71/94",
      "agreement_posterior": "55/94",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "11/20",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/4",
    "dependence_index": "103/400",
    "direct_private_metrics": {
      "average_action_quality": "11/20",
      "centralized_top_two": "1",
      "collision": "503/800",
      "discovery": "1177/1600",
      "diversity": "297/800",
      "expected_distinct_actions": "1097/800",
      "implementation_gap": "423/1600",
      "payoff_per_agent": "1177/3200"
    },
    "gain_class": "positive",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "11/20",
          "collision": "503/800",
          "discovery": "1177/1600",
          "diversity": "297/800",
          "payoff_first": "1177/3200",
          "payoff_second": "1177/3200",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "1177/1600"
    },
    "private_metrics": {
      "average_action_quality": "11/20",
      "centralized_top_two": "1",
      "collision": "503/800",
      "discovery": "1177/1600",
      "diversity": "297/800",
      "expected_distinct_actions": "1097/800",
      "implementation_gap": "423/1600",
      "payoff_per_agent": "1177/3200"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "1969/804800",
    "shared_metrics": {
      "average_action_quality": "527/1006",
      "centralized_top_two": "1",
      "collision": "575/1006",
      "discovery": "1485/2012",
      "diversity": "431/1006",
      "expected_distinct_actions": "1437/1006",
      "implementation_gap": "527/2012",
      "payoff_per_agent": "1485/4024"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 16,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "583/1006",
            "423/1006"
          ],
          "probability": "503/1600",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "297/1600",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "297/1600",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "423/1006",
            "583/1006"
          ],
          "probability": "503/1600",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "743/1006",
      "agreement_posterior": "583/1006",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "11/20",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/2",
    "dependence_index": "101/200",
    "direct_private_metrics": {
      "average_action_quality": "11/20",
      "centralized_top_two": "1",
      "collision": "301/400",
      "discovery": "539/800",
      "diversity": "99/400",
      "expected_distinct_actions": "499/400",
      "implementation_gap": "261/800",
      "payoff_per_agent": "539/1600"
    },
    "gain_class": "positive",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "99/400",
          "discovery": "701/800",
          "diversity": "301/400",
          "payoff_first": "621/1600",
          "payoff_second": "781/1600",
          "strategies": [
            "oppose",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "99/400",
          "discovery": "701/800",
          "diversity": "301/400",
          "payoff_first": "781/1600",
          "payoff_second": "621/1600",
          "strategies": [
            "follow",
            "oppose"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 4,
      "worst_pure_discovery": "701/800"
    },
    "private_metrics": {
      "average_action_quality": "107/202",
      "centralized_top_two": "1",
      "collision": "119/202",
      "discovery": "297/404",
      "diversity": "83/202",
      "expected_distinct_actions": "285/202",
      "implementation_gap": "107/404",
      "payoff_per_agent": "297/808"
    },
    "private_selection": {
      "follow_probability": "161/202",
      "regime": "interior-anti-crowding",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "297/60802",
    "shared_metrics": {
      "average_action_quality": "313/602",
      "centralized_top_two": "1",
      "collision": "337/602",
      "discovery": "891/1204",
      "diversity": "265/602",
      "expected_distinct_actions": "867/602",
      "implementation_gap": "313/1204",
      "payoff_per_agent": "891/2408"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 16,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "341/602",
            "261/602"
          ],
          "probability": "301/800",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "99/800",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "99/800",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "261/602",
            "341/602"
          ],
          "probability": "301/800",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "421/602",
      "agreement_posterior": "341/602",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "11/20",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "7/12",
    "dependence_index": "47/80",
    "direct_private_metrics": {
      "average_action_quality": "11/20",
      "centralized_top_two": "1",
      "collision": "127/160",
      "discovery": "209/320",
      "diversity": "33/160",
      "expected_distinct_actions": "193/160",
      "implementation_gap": "111/320",
      "payoff_per_agent": "209/640"
    },
    "gain_class": "positive",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "33/160",
          "discovery": "287/320",
          "diversity": "127/160",
          "payoff_first": "51/128",
          "payoff_second": "319/640",
          "strategies": [
            "oppose",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "33/160",
          "discovery": "287/320",
          "diversity": "127/160",
          "payoff_first": "319/640",
          "payoff_second": "51/128",
          "strategies": [
            "follow",
            "oppose"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 4,
      "worst_pure_discovery": "287/320"
    },
    "private_metrics": {
      "average_action_quality": "247/470",
      "centralized_top_two": "1",
      "collision": "271/470",
      "discovery": "693/940",
      "diversity": "199/470",
      "expected_distinct_actions": "669/470",
      "implementation_gap": "247/940",
      "payoff_per_agent": "693/1880"
    },
    "private_selection": {
      "follow_probability": "71/94",
      "regime": "interior-anti-crowding",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "99/29845",
    "shared_metrics": {
      "average_action_quality": "659/1270",
      "centralized_top_two": "1",
      "collision": "707/1270",
      "discovery": "1881/2540",
      "diversity": "563/1270",
      "expected_distinct_actions": "1833/1270",
      "implementation_gap": "659/2540",
      "payoff_per_agent": "1881/5080"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 16,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "143/254",
            "111/254"
          ],
          "probability": "127/320",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "33/320",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "33/320",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "111/254",
            "143/254"
          ],
          "probability": "127/320",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "175/254",
      "agreement_posterior": "143/254",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "11/20",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "3/4",
    "dependence_index": "301/400",
    "direct_private_metrics": {
      "average_action_quality": "11/20",
      "centralized_top_two": "1",
      "collision": "701/800",
      "discovery": "979/1600",
      "diversity": "99/800",
      "expected_distinct_actions": "899/800",
      "implementation_gap": "621/1600",
      "payoff_per_agent": "979/3200"
    },
    "gain_class": "positive",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "99/800",
          "discovery": "1501/1600",
          "diversity": "701/800",
          "payoff_first": "1341/3200",
          "payoff_second": "1661/3200",
          "strategies": [
            "oppose",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "99/800",
          "discovery": "1501/1600",
          "diversity": "701/800",
          "payoff_first": "1661/3200",
          "payoff_second": "1341/3200",
          "strategies": [
            "follow",
            "oppose"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 4,
      "worst_pure_discovery": "1501/1600"
    },
    "private_metrics": {
      "average_action_quality": "313/602",
      "centralized_top_two": "1",
      "collision": "337/602",
      "discovery": "891/1204",
      "diversity": "265/602",
      "expected_distinct_actions": "867/602",
      "implementation_gap": "313/1204",
      "payoff_per_agent": "891/2408"
    },
    "private_selection": {
      "follow_probability": "421/602",
      "regime": "interior-anti-crowding",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "297/211001",
    "shared_metrics": {
      "average_action_quality": "725/1402",
      "centralized_top_two": "1",
      "collision": "773/1402",
      "discovery": "2079/2804",
      "diversity": "629/1402",
      "expected_distinct_actions": "2031/1402",
      "implementation_gap": "725/2804",
      "payoff_per_agent": "2079/5608"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 16,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "781/1402",
            "621/1402"
          ],
          "probability": "701/1600",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "99/1600",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "99/1600",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "621/1402",
            "781/1402"
          ],
          "probability": "701/1600",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "941/1402",
      "agreement_posterior": "781/1402",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "11/20",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1",
    "dependence_index": "1",
    "direct_private_metrics": {
      "average_action_quality": "11/20",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "11/20",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "9/20",
      "payoff_per_agent": "11/40"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "9/20",
          "payoff_second": "11/20",
          "strategies": [
            "oppose",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "11/20",
          "payoff_second": "9/20",
          "strategies": [
            "follow",
            "oppose"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 4,
      "worst_pure_discovery": "1"
    },
    "private_metrics": {
      "average_action_quality": "103/200",
      "centralized_top_two": "1",
      "collision": "109/200",
      "discovery": "297/400",
      "diversity": "91/200",
      "expected_distinct_actions": "291/200",
      "implementation_gap": "103/400",
      "payoff_per_agent": "297/800"
    },
    "private_selection": {
      "follow_probability": "13/20",
      "regime": "interior-anti-crowding",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "103/200",
      "centralized_top_two": "1",
      "collision": "109/200",
      "discovery": "297/400",
      "diversity": "91/200",
      "expected_distinct_actions": "291/200",
      "implementation_gap": "103/400",
      "payoff_per_agent": "297/800"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 4,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "11/20",
            "9/20"
          ],
          "probability": "1/2",
          "signals": [
            0,
            0
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            0,
            1
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "9/20",
            "11/20"
          ],
          "probability": "1/2",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "13/20",
      "agreement_posterior": "11/20",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "3/5",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "0",
    "dependence_index": "1/25",
    "direct_private_metrics": {
      "average_action_quality": "3/5",
      "centralized_top_two": "1",
      "collision": "13/25",
      "discovery": "21/25",
      "diversity": "12/25",
      "expected_distinct_actions": "37/25",
      "implementation_gap": "4/25",
      "payoff_per_agent": "21/50"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "3/5",
          "collision": "13/25",
          "discovery": "21/25",
          "diversity": "12/25",
          "payoff_first": "21/50",
          "payoff_second": "21/50",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "21/25"
    },
    "private_metrics": {
      "average_action_quality": "3/5",
      "centralized_top_two": "1",
      "collision": "13/25",
      "discovery": "21/25",
      "diversity": "12/25",
      "expected_distinct_actions": "37/25",
      "implementation_gap": "4/25",
      "payoff_per_agent": "21/50"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-3/25",
    "shared_metrics": {
      "average_action_quality": "3/5",
      "centralized_top_two": "1",
      "collision": "19/25",
      "discovery": "18/25",
      "diversity": "6/25",
      "expected_distinct_actions": "31/25",
      "implementation_gap": "7/25",
      "payoff_per_agent": "9/25"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "21/25",
      "on_path_global_pure_selection_count": 4,
      "states": [
        {
          "discoveries": [
            "9/13"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "9/13",
            "4/13"
          ],
          "probability": "13/50",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "6/25",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "6/25",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "9/13"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "4/13",
            "9/13"
          ],
          "probability": "13/50",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "21/25"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "9/13",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "3/5",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/6",
    "dependence_index": "1/5",
    "direct_private_metrics": {
      "average_action_quality": "3/5",
      "centralized_top_two": "1",
      "collision": "3/5",
      "discovery": "4/5",
      "diversity": "2/5",
      "expected_distinct_actions": "7/5",
      "implementation_gap": "1/5",
      "payoff_per_agent": "2/5"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "3/5",
          "collision": "3/5",
          "discovery": "4/5",
          "diversity": "2/5",
          "payoff_first": "2/5",
          "payoff_second": "2/5",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "4/5"
    },
    "private_metrics": {
      "average_action_quality": "3/5",
      "centralized_top_two": "1",
      "collision": "3/5",
      "discovery": "4/5",
      "diversity": "2/5",
      "expected_distinct_actions": "7/5",
      "implementation_gap": "1/5",
      "payoff_per_agent": "2/5"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-1/10",
    "shared_metrics": {
      "average_action_quality": "3/5",
      "centralized_top_two": "1",
      "collision": "4/5",
      "discovery": "7/10",
      "diversity": "1/5",
      "expected_distinct_actions": "6/5",
      "implementation_gap": "3/10",
      "payoff_per_agent": "7/20"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 36,
      "states": [
        {
          "discoveries": [
            "2/3",
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              0
            ],
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "2/3",
            "1/3"
          ],
          "probability": "3/10",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/5",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/5",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1",
            "2/3"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ],
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/3",
            "2/3"
          ],
          "probability": "3/10",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "4/5"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "2/3",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "3/5",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/4",
    "dependence_index": "7/25",
    "direct_private_metrics": {
      "average_action_quality": "3/5",
      "centralized_top_two": "1",
      "collision": "16/25",
      "discovery": "39/50",
      "diversity": "9/25",
      "expected_distinct_actions": "34/25",
      "implementation_gap": "11/50",
      "payoff_per_agent": "39/100"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "3/5",
          "collision": "16/25",
          "discovery": "39/50",
          "diversity": "9/25",
          "payoff_first": "39/100",
          "payoff_second": "39/100",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "39/50"
    },
    "private_metrics": {
      "average_action_quality": "3/5",
      "centralized_top_two": "1",
      "collision": "16/25",
      "discovery": "39/50",
      "diversity": "9/25",
      "expected_distinct_actions": "34/25",
      "implementation_gap": "11/50",
      "payoff_per_agent": "39/100"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-123/1600",
    "shared_metrics": {
      "average_action_quality": "19/32",
      "centralized_top_two": "1",
      "collision": "25/32",
      "discovery": "45/64",
      "diversity": "7/32",
      "expected_distinct_actions": "39/32",
      "implementation_gap": "19/64",
      "payoff_per_agent": "45/128"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 16,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "21/32",
            "11/32"
          ],
          "probability": "8/25",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "9/50",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "9/50",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "11/32",
            "21/32"
          ],
          "probability": "8/25",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "31/32",
      "agreement_posterior": "21/32",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "3/5",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/2",
    "dependence_index": "13/25",
    "direct_private_metrics": {
      "average_action_quality": "3/5",
      "centralized_top_two": "1",
      "collision": "19/25",
      "discovery": "18/25",
      "diversity": "6/25",
      "expected_distinct_actions": "31/25",
      "implementation_gap": "7/25",
      "payoff_per_agent": "9/25"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "3/5",
          "collision": "19/25",
          "discovery": "18/25",
          "diversity": "6/25",
          "payoff_first": "9/25",
          "payoff_second": "9/25",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "18/25"
    },
    "private_metrics": {
      "average_action_quality": "3/5",
      "centralized_top_two": "1",
      "collision": "19/25",
      "discovery": "18/25",
      "diversity": "6/25",
      "expected_distinct_actions": "31/25",
      "implementation_gap": "7/25",
      "payoff_per_agent": "9/25"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-9/950",
    "shared_metrics": {
      "average_action_quality": "11/19",
      "centralized_top_two": "1",
      "collision": "14/19",
      "discovery": "27/38",
      "diversity": "5/19",
      "expected_distinct_actions": "24/19",
      "implementation_gap": "11/38",
      "payoff_per_agent": "27/76"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 16,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "12/19",
            "7/19"
          ],
          "probability": "19/50",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "3/25",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "3/25",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "7/19",
            "12/19"
          ],
          "probability": "19/50",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "17/19",
      "agreement_posterior": "12/19",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "3/5",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "7/12",
    "dependence_index": "3/5",
    "direct_private_metrics": {
      "average_action_quality": "3/5",
      "centralized_top_two": "1",
      "collision": "4/5",
      "discovery": "7/10",
      "diversity": "1/5",
      "expected_distinct_actions": "6/5",
      "implementation_gap": "3/10",
      "payoff_per_agent": "7/20"
    },
    "gain_class": "positive",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "1/5",
          "discovery": "9/10",
          "diversity": "4/5",
          "payoff_first": "7/20",
          "payoff_second": "11/20",
          "strategies": [
            "oppose",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "1/5",
          "discovery": "9/10",
          "diversity": "4/5",
          "payoff_first": "11/20",
          "payoff_second": "7/20",
          "strategies": [
            "follow",
            "oppose"
          ]
        },
        {
          "average_action_quality": "3/5",
          "collision": "4/5",
          "discovery": "7/10",
          "diversity": "1/5",
          "payoff_first": "7/20",
          "payoff_second": "7/20",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 5,
      "worst_pure_discovery": "7/10"
    },
    "private_metrics": {
      "average_action_quality": "3/5",
      "centralized_top_two": "1",
      "collision": "4/5",
      "discovery": "7/10",
      "diversity": "1/5",
      "expected_distinct_actions": "6/5",
      "implementation_gap": "3/10",
      "payoff_per_agent": "7/20"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "1/80",
    "shared_metrics": {
      "average_action_quality": "23/40",
      "centralized_top_two": "1",
      "collision": "29/40",
      "discovery": "57/80",
      "diversity": "11/40",
      "expected_distinct_actions": "51/40",
      "implementation_gap": "23/80",
      "payoff_per_agent": "57/160"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 16,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "5/8",
            "3/8"
          ],
          "probability": "2/5",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/10",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/10",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "3/8",
            "5/8"
          ],
          "probability": "2/5",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "7/8",
      "agreement_posterior": "5/8",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "3/5",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "3/4",
    "dependence_index": "19/25",
    "direct_private_metrics": {
      "average_action_quality": "3/5",
      "centralized_top_two": "1",
      "collision": "22/25",
      "discovery": "33/50",
      "diversity": "3/25",
      "expected_distinct_actions": "28/25",
      "implementation_gap": "17/50",
      "payoff_per_agent": "33/100"
    },
    "gain_class": "positive",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "3/25",
          "discovery": "47/50",
          "diversity": "22/25",
          "payoff_first": "37/100",
          "payoff_second": "57/100",
          "strategies": [
            "oppose",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "3/25",
          "discovery": "47/50",
          "diversity": "22/25",
          "payoff_first": "57/100",
          "payoff_second": "37/100",
          "strategies": [
            "follow",
            "oppose"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 4,
      "worst_pure_discovery": "47/50"
    },
    "private_metrics": {
      "average_action_quality": "11/19",
      "centralized_top_two": "1",
      "collision": "14/19",
      "discovery": "27/38",
      "diversity": "5/19",
      "expected_distinct_actions": "24/19",
      "implementation_gap": "11/38",
      "payoff_per_agent": "27/76"
    },
    "private_selection": {
      "follow_probability": "17/19",
      "regime": "interior-anti-crowding",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "9/1672",
    "shared_metrics": {
      "average_action_quality": "25/44",
      "centralized_top_two": "1",
      "collision": "31/44",
      "discovery": "63/88",
      "diversity": "13/44",
      "expected_distinct_actions": "57/44",
      "implementation_gap": "25/88",
      "payoff_per_agent": "63/176"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 16,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "27/44",
            "17/44"
          ],
          "probability": "11/25",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "3/50",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "3/50",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "17/44",
            "27/44"
          ],
          "probability": "11/25",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "37/44",
      "agreement_posterior": "27/44",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "3/5",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1",
    "dependence_index": "1",
    "direct_private_metrics": {
      "average_action_quality": "3/5",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "3/5",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "2/5",
      "payoff_per_agent": "3/10"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "2/5",
          "payoff_second": "3/5",
          "strategies": [
            "oppose",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "3/5",
          "payoff_second": "2/5",
          "strategies": [
            "follow",
            "oppose"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 4,
      "worst_pure_discovery": "1"
    },
    "private_metrics": {
      "average_action_quality": "14/25",
      "centralized_top_two": "1",
      "collision": "17/25",
      "discovery": "18/25",
      "diversity": "8/25",
      "expected_distinct_actions": "33/25",
      "implementation_gap": "7/25",
      "payoff_per_agent": "9/25"
    },
    "private_selection": {
      "follow_probability": "4/5",
      "regime": "interior-anti-crowding",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "14/25",
      "centralized_top_two": "1",
      "collision": "17/25",
      "discovery": "18/25",
      "diversity": "8/25",
      "expected_distinct_actions": "33/25",
      "implementation_gap": "7/25",
      "payoff_per_agent": "9/25"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 4,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "3/5",
            "2/5"
          ],
          "probability": "1/2",
          "signals": [
            0,
            0
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            0,
            1
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "2/5",
            "3/5"
          ],
          "probability": "1/2",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "4/5",
      "agreement_posterior": "3/5",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "13/20",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "0",
    "dependence_index": "9/100",
    "direct_private_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "109/200",
      "discovery": "351/400",
      "diversity": "91/200",
      "expected_distinct_actions": "291/200",
      "implementation_gap": "49/400",
      "payoff_per_agent": "351/800"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "13/20",
          "collision": "109/200",
          "discovery": "351/400",
          "diversity": "91/200",
          "payoff_first": "351/800",
          "payoff_second": "351/800",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "351/400"
    },
    "private_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "109/200",
      "discovery": "351/400",
      "diversity": "91/200",
      "expected_distinct_actions": "291/200",
      "implementation_gap": "49/400",
      "payoff_per_agent": "351/800"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-91/800",
    "shared_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "309/400",
      "discovery": "611/800",
      "diversity": "91/400",
      "expected_distinct_actions": "491/400",
      "implementation_gap": "189/800",
      "payoff_per_agent": "611/1600"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "351/400",
      "on_path_global_pure_selection_count": 4,
      "states": [
        {
          "discoveries": [
            "169/218"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "169/218",
            "49/218"
          ],
          "probability": "109/400",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "91/400",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "91/400",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "169/218"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "49/218",
            "169/218"
          ],
          "probability": "109/400",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "351/400"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "169/218",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "13/20",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/6",
    "dependence_index": "29/120",
    "direct_private_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "149/240",
      "discovery": "403/480",
      "diversity": "91/240",
      "expected_distinct_actions": "331/240",
      "implementation_gap": "77/480",
      "payoff_per_agent": "403/960"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "13/20",
          "collision": "149/240",
          "discovery": "403/480",
          "diversity": "91/240",
          "payoff_first": "403/960",
          "payoff_second": "403/960",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "403/480"
    },
    "private_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "149/240",
      "discovery": "403/480",
      "diversity": "91/240",
      "expected_distinct_actions": "331/240",
      "implementation_gap": "77/480",
      "payoff_per_agent": "403/960"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-91/960",
    "shared_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "389/480",
      "discovery": "143/192",
      "diversity": "91/480",
      "expected_distinct_actions": "571/480",
      "implementation_gap": "49/192",
      "payoff_per_agent": "143/384"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "403/480",
      "on_path_global_pure_selection_count": 4,
      "states": [
        {
          "discoveries": [
            "221/298"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "221/298",
            "77/298"
          ],
          "probability": "149/480",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "91/480",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "91/480",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "221/298"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "77/298",
            "221/298"
          ],
          "probability": "149/480",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "403/480"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "221/298",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "13/20",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/4",
    "dependence_index": "127/400",
    "direct_private_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "527/800",
      "discovery": "1313/1600",
      "diversity": "273/800",
      "expected_distinct_actions": "1073/800",
      "implementation_gap": "287/1600",
      "payoff_per_agent": "1313/3200"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "13/20",
          "collision": "527/800",
          "discovery": "1313/1600",
          "diversity": "273/800",
          "payoff_first": "1313/3200",
          "payoff_second": "1313/3200",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "1313/1600"
    },
    "private_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "527/800",
      "discovery": "1313/1600",
      "diversity": "273/800",
      "expected_distinct_actions": "1073/800",
      "implementation_gap": "287/1600",
      "payoff_per_agent": "1313/3200"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-273/3200",
    "shared_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "1327/1600",
      "discovery": "2353/3200",
      "diversity": "273/1600",
      "expected_distinct_actions": "1873/1600",
      "implementation_gap": "847/3200",
      "payoff_per_agent": "2353/6400"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1313/1600",
      "on_path_global_pure_selection_count": 4,
      "states": [
        {
          "discoveries": [
            "767/1054"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "767/1054",
            "287/1054"
          ],
          "probability": "527/1600",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "273/1600",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "273/1600",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "767/1054"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "287/1054",
            "767/1054"
          ],
          "probability": "527/1600",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1313/1600"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "767/1054",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "13/20",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/2",
    "dependence_index": "109/200",
    "direct_private_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "309/400",
      "discovery": "611/800",
      "diversity": "91/400",
      "expected_distinct_actions": "491/400",
      "implementation_gap": "189/800",
      "payoff_per_agent": "611/1600"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "13/20",
          "collision": "309/400",
          "discovery": "611/800",
          "diversity": "91/400",
          "payoff_first": "611/1600",
          "payoff_second": "611/1600",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "611/800"
    },
    "private_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "309/400",
      "discovery": "611/800",
      "diversity": "91/400",
      "expected_distinct_actions": "491/400",
      "implementation_gap": "189/800",
      "payoff_per_agent": "611/1600"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-91/1600",
    "shared_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "709/800",
      "discovery": "1131/1600",
      "diversity": "91/800",
      "expected_distinct_actions": "891/800",
      "implementation_gap": "469/1600",
      "payoff_per_agent": "1131/3200"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "611/800",
      "on_path_global_pure_selection_count": 4,
      "states": [
        {
          "discoveries": [
            "143/206"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "143/206",
            "63/206"
          ],
          "probability": "309/800",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "91/800",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "91/800",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "143/206"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "63/206",
            "143/206"
          ],
          "probability": "309/800",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "611/800"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "143/206",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "13/20",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "7/12",
    "dependence_index": "149/240",
    "direct_private_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "389/480",
      "discovery": "143/192",
      "diversity": "91/480",
      "expected_distinct_actions": "571/480",
      "implementation_gap": "49/192",
      "payoff_per_agent": "143/384"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "13/20",
          "collision": "389/480",
          "discovery": "143/192",
          "diversity": "91/480",
          "payoff_first": "143/384",
          "payoff_second": "143/384",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "143/192"
    },
    "private_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "389/480",
      "discovery": "143/192",
      "diversity": "91/480",
      "expected_distinct_actions": "571/480",
      "implementation_gap": "49/192",
      "payoff_per_agent": "143/384"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-91/1920",
    "shared_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "869/960",
      "discovery": "1339/1920",
      "diversity": "91/960",
      "expected_distinct_actions": "1051/960",
      "implementation_gap": "581/1920",
      "payoff_per_agent": "1339/3840"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "143/192",
      "on_path_global_pure_selection_count": 4,
      "states": [
        {
          "discoveries": [
            "533/778"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "533/778",
            "245/778"
          ],
          "probability": "389/960",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "91/960",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "91/960",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "533/778"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "245/778",
            "533/778"
          ],
          "probability": "389/960",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "143/192"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "533/778",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "13/20",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "3/4",
    "dependence_index": "309/400",
    "direct_private_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "709/800",
      "discovery": "1131/1600",
      "diversity": "91/800",
      "expected_distinct_actions": "891/800",
      "implementation_gap": "469/1600",
      "payoff_per_agent": "1131/3200"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "13/20",
          "collision": "709/800",
          "discovery": "1131/1600",
          "diversity": "91/800",
          "payoff_first": "1131/3200",
          "payoff_second": "1131/3200",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "1131/1600"
    },
    "private_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "709/800",
      "discovery": "1131/1600",
      "diversity": "91/800",
      "expected_distinct_actions": "891/800",
      "implementation_gap": "469/1600",
      "payoff_per_agent": "1131/3200"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-91/3200",
    "shared_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "1509/1600",
      "discovery": "2171/3200",
      "diversity": "91/1600",
      "expected_distinct_actions": "1691/1600",
      "implementation_gap": "1029/3200",
      "payoff_per_agent": "2171/6400"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1131/1600",
      "on_path_global_pure_selection_count": 4,
      "states": [
        {
          "discoveries": [
            "949/1418"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "949/1418",
            "469/1418"
          ],
          "probability": "709/1600",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "91/1600",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "91/1600",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "949/1418"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "469/1418",
            "949/1418"
          ],
          "probability": "709/1600",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1131/1600"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "949/1418",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "13/20",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1",
    "dependence_index": "1",
    "direct_private_metrics": {
      "average_action_quality": "13/20",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "13/20",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "7/20",
      "payoff_per_agent": "13/40"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "7/20",
          "payoff_second": "13/20",
          "strategies": [
            "oppose",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "13/20",
          "payoff_second": "7/20",
          "strategies": [
            "follow",
            "oppose"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 4,
      "worst_pure_discovery": "1"
    },
    "private_metrics": {
      "average_action_quality": "127/200",
      "centralized_top_two": "1",
      "collision": "181/200",
      "discovery": "273/400",
      "diversity": "19/200",
      "expected_distinct_actions": "219/200",
      "implementation_gap": "127/400",
      "payoff_per_agent": "273/800"
    },
    "private_selection": {
      "follow_probability": "19/20",
      "regime": "interior-anti-crowding",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "127/200",
      "centralized_top_two": "1",
      "collision": "181/200",
      "discovery": "273/400",
      "diversity": "19/200",
      "expected_distinct_actions": "219/200",
      "implementation_gap": "127/400",
      "payoff_per_agent": "273/800"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 4,
      "states": [
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "13/20",
            "7/20"
          ],
          "probability": "1/2",
          "signals": [
            0,
            0
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            0,
            1
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "7/20",
            "13/20"
          ],
          "probability": "1/2",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "19/20",
      "agreement_posterior": "13/20",
      "agreement_regime": "interior-anti-crowding",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "2/3",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "0",
    "dependence_index": "1/9",
    "direct_private_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "5/9",
      "discovery": "8/9",
      "diversity": "4/9",
      "expected_distinct_actions": "13/9",
      "implementation_gap": "1/9",
      "payoff_per_agent": "4/9"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "2/3",
          "collision": "5/9",
          "discovery": "8/9",
          "diversity": "4/9",
          "payoff_first": "4/9",
          "payoff_second": "4/9",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "8/9"
    },
    "private_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "5/9",
      "discovery": "8/9",
      "diversity": "4/9",
      "expected_distinct_actions": "13/9",
      "implementation_gap": "1/9",
      "payoff_per_agent": "4/9"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-1/9",
    "shared_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "7/9",
      "discovery": "7/9",
      "diversity": "2/9",
      "expected_distinct_actions": "11/9",
      "implementation_gap": "2/9",
      "payoff_per_agent": "7/18"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "8/9",
      "on_path_global_pure_selection_count": 4,
      "states": [
        {
          "discoveries": [
            "4/5"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "4/5",
            "1/5"
          ],
          "probability": "5/18",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "2/9",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "2/9",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "4/5"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/5",
            "4/5"
          ],
          "probability": "5/18",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "8/9"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "4/5",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "2/3",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/6",
    "dependence_index": "7/27",
    "direct_private_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "17/27",
      "discovery": "23/27",
      "diversity": "10/27",
      "expected_distinct_actions": "37/27",
      "implementation_gap": "4/27",
      "payoff_per_agent": "23/54"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "2/3",
          "collision": "17/27",
          "discovery": "23/27",
          "diversity": "10/27",
          "payoff_first": "23/54",
          "payoff_second": "23/54",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "23/27"
    },
    "private_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "17/27",
      "discovery": "23/27",
      "diversity": "10/27",
      "expected_distinct_actions": "37/27",
      "implementation_gap": "4/27",
      "payoff_per_agent": "23/54"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-5/54",
    "shared_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "22/27",
      "discovery": "41/54",
      "diversity": "5/27",
      "expected_distinct_actions": "32/27",
      "implementation_gap": "13/54",
      "payoff_per_agent": "41/108"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "23/27",
      "on_path_global_pure_selection_count": 4,
      "states": [
        {
          "discoveries": [
            "13/17"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "13/17",
            "4/17"
          ],
          "probability": "17/54",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "5/27",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "5/27",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "13/17"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "4/17",
            "13/17"
          ],
          "probability": "17/54",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "23/27"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "13/17",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "2/3",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/4",
    "dependence_index": "1/3",
    "direct_private_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "2/3",
      "discovery": "5/6",
      "diversity": "1/3",
      "expected_distinct_actions": "4/3",
      "implementation_gap": "1/6",
      "payoff_per_agent": "5/12"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "2/3",
          "collision": "2/3",
          "discovery": "5/6",
          "diversity": "1/3",
          "payoff_first": "5/12",
          "payoff_second": "5/12",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "5/6"
    },
    "private_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "2/3",
      "discovery": "5/6",
      "diversity": "1/3",
      "expected_distinct_actions": "4/3",
      "implementation_gap": "1/6",
      "payoff_per_agent": "5/12"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-1/12",
    "shared_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "5/6",
      "discovery": "3/4",
      "diversity": "1/6",
      "expected_distinct_actions": "7/6",
      "implementation_gap": "1/4",
      "payoff_per_agent": "3/8"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "5/6",
      "on_path_global_pure_selection_count": 4,
      "states": [
        {
          "discoveries": [
            "3/4"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "3/4",
            "1/4"
          ],
          "probability": "1/3",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/6",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/6",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "3/4"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/4",
            "3/4"
          ],
          "probability": "1/3",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "5/6"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "3/4",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "2/3",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/2",
    "dependence_index": "5/9",
    "direct_private_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "7/9",
      "discovery": "7/9",
      "diversity": "2/9",
      "expected_distinct_actions": "11/9",
      "implementation_gap": "2/9",
      "payoff_per_agent": "7/18"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "2/3",
          "collision": "7/9",
          "discovery": "7/9",
          "diversity": "2/9",
          "payoff_first": "7/18",
          "payoff_second": "7/18",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "7/9"
    },
    "private_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "7/9",
      "discovery": "7/9",
      "diversity": "2/9",
      "expected_distinct_actions": "11/9",
      "implementation_gap": "2/9",
      "payoff_per_agent": "7/18"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-1/18",
    "shared_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "8/9",
      "discovery": "13/18",
      "diversity": "1/9",
      "expected_distinct_actions": "10/9",
      "implementation_gap": "5/18",
      "payoff_per_agent": "13/36"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "7/9",
      "on_path_global_pure_selection_count": 4,
      "states": [
        {
          "discoveries": [
            "5/7"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "5/7",
            "2/7"
          ],
          "probability": "7/18",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/9",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/9",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "5/7"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "2/7",
            "5/7"
          ],
          "probability": "7/18",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "7/9"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "5/7",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "2/3",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "7/12",
    "dependence_index": "17/27",
    "direct_private_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "22/27",
      "discovery": "41/54",
      "diversity": "5/27",
      "expected_distinct_actions": "32/27",
      "implementation_gap": "13/54",
      "payoff_per_agent": "41/108"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "2/3",
          "collision": "22/27",
          "discovery": "41/54",
          "diversity": "5/27",
          "payoff_first": "41/108",
          "payoff_second": "41/108",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "41/54"
    },
    "private_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "22/27",
      "discovery": "41/54",
      "diversity": "5/27",
      "expected_distinct_actions": "32/27",
      "implementation_gap": "13/54",
      "payoff_per_agent": "41/108"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-5/108",
    "shared_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "49/54",
      "discovery": "77/108",
      "diversity": "5/54",
      "expected_distinct_actions": "59/54",
      "implementation_gap": "31/108",
      "payoff_per_agent": "77/216"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "41/54",
      "on_path_global_pure_selection_count": 4,
      "states": [
        {
          "discoveries": [
            "31/44"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "31/44",
            "13/44"
          ],
          "probability": "11/27",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "5/54",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "5/54",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "31/44"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "13/44",
            "31/44"
          ],
          "probability": "11/27",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "41/54"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "31/44",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "2/3",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "3/4",
    "dependence_index": "7/9",
    "direct_private_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "8/9",
      "discovery": "13/18",
      "diversity": "1/9",
      "expected_distinct_actions": "10/9",
      "implementation_gap": "5/18",
      "payoff_per_agent": "13/36"
    },
    "gain_class": "negative",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "2/3",
          "collision": "8/9",
          "discovery": "13/18",
          "diversity": "1/9",
          "payoff_first": "13/36",
          "payoff_second": "13/36",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        }
      ],
      "equilibrium_count": 3,
      "worst_pure_discovery": "13/18"
    },
    "private_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "8/9",
      "discovery": "13/18",
      "diversity": "1/9",
      "expected_distinct_actions": "10/9",
      "implementation_gap": "5/18",
      "payoff_per_agent": "13/36"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "-1/36",
    "shared_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "17/18",
      "discovery": "25/36",
      "diversity": "1/18",
      "expected_distinct_actions": "19/18",
      "implementation_gap": "11/36",
      "payoff_per_agent": "25/72"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "13/18",
      "on_path_global_pure_selection_count": 4,
      "states": [
        {
          "discoveries": [
            "11/16"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "11/16",
            "5/16"
          ],
          "probability": "4/9",
          "signals": [
            0,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/18",
          "signals": [
            0,
            1
          ]
        },
        {
          "discoveries": [
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/2",
            "1/2"
          ],
          "probability": "1/18",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "11/16"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "5/16",
            "11/16"
          ],
          "probability": "4/9",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "13/18"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "11/16",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "2/3",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1",
    "dependence_index": "1",
    "direct_private_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "2/3",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "1/3",
      "payoff_per_agent": "1/3"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "7/12",
          "collision": "1/2",
          "discovery": "5/6",
          "diversity": "1/2",
          "payoff_first": "1/3",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "follow"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-0",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/3",
          "payoff_second": "2/3",
          "strategies": [
            "oppose",
            "follow"
          ]
        },
        {
          "average_action_quality": "7/12",
          "collision": "1/2",
          "discovery": "5/6",
          "diversity": "1/2",
          "payoff_first": "1/2",
          "payoff_second": "1/3",
          "strategies": [
            "follow",
            "constant-0"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "2/3",
          "payoff_second": "1/3",
          "strategies": [
            "follow",
            "oppose"
          ]
        },
        {
          "average_action_quality": "2/3",
          "collision": "1",
          "discovery": "2/3",
          "diversity": "0",
          "payoff_first": "1/3",
          "payoff_second": "1/3",
          "strategies": [
            "follow",
            "follow"
          ]
        },
        {
          "average_action_quality": "7/12",
          "collision": "1/2",
          "discovery": "5/6",
          "diversity": "1/2",
          "payoff_first": "1/2",
          "payoff_second": "1/3",
          "strategies": [
            "follow",
            "constant-1"
          ]
        },
        {
          "average_action_quality": "1/2",
          "collision": "0",
          "discovery": "1",
          "diversity": "1",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "constant-0"
          ]
        },
        {
          "average_action_quality": "7/12",
          "collision": "1/2",
          "discovery": "5/6",
          "diversity": "1/2",
          "payoff_first": "1/3",
          "payoff_second": "1/2",
          "strategies": [
            "constant-1",
            "follow"
          ]
        }
      ],
      "equilibrium_count": 9,
      "worst_pure_discovery": "2/3"
    },
    "private_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "2/3",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "1/3",
      "payoff_per_agent": "1/3"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "2/3",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "2/3",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "1/3",
      "payoff_per_agent": "1/3"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 9,
      "states": [
        {
          "discoveries": [
            "2/3",
            "1",
            "1"
          ],
          "equilibria": [
            [
              0,
              0
            ],
            [
              0,
              1
            ],
            [
              1,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "2/3",
            "1/3"
          ],
          "probability": "1/2",
          "signals": [
            0,
            0
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            0,
            1
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1",
            "1",
            "2/3"
          ],
          "equilibria": [
            [
              0,
              1
            ],
            [
              1,
              0
            ],
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "1/3",
            "2/3"
          ],
          "probability": "1/2",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "2/3"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "2/3",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "1",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "0",
    "dependence_index": "1",
    "direct_private_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1",
          "collision": "1",
          "discovery": "1",
          "diversity": "0",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "follow",
            "follow"
          ]
        }
      ],
      "equilibrium_count": 1,
      "worst_pure_discovery": "1"
    },
    "private_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 1,
      "states": [
        {
          "discoveries": [
            "1"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1",
            "0"
          ],
          "probability": "1/2",
          "signals": [
            0,
            0
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            0,
            1
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "0",
            "1"
          ],
          "probability": "1/2",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "1",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "1",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/6",
    "dependence_index": "1",
    "direct_private_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1",
          "collision": "1",
          "discovery": "1",
          "diversity": "0",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "follow",
            "follow"
          ]
        }
      ],
      "equilibrium_count": 1,
      "worst_pure_discovery": "1"
    },
    "private_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 1,
      "states": [
        {
          "discoveries": [
            "1"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1",
            "0"
          ],
          "probability": "1/2",
          "signals": [
            0,
            0
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            0,
            1
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "0",
            "1"
          ],
          "probability": "1/2",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "1",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "1",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/4",
    "dependence_index": "1",
    "direct_private_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1",
          "collision": "1",
          "discovery": "1",
          "diversity": "0",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "follow",
            "follow"
          ]
        }
      ],
      "equilibrium_count": 1,
      "worst_pure_discovery": "1"
    },
    "private_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 1,
      "states": [
        {
          "discoveries": [
            "1"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1",
            "0"
          ],
          "probability": "1/2",
          "signals": [
            0,
            0
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            0,
            1
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "0",
            "1"
          ],
          "probability": "1/2",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "1",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "1",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1/2",
    "dependence_index": "1",
    "direct_private_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1",
          "collision": "1",
          "discovery": "1",
          "diversity": "0",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "follow",
            "follow"
          ]
        }
      ],
      "equilibrium_count": 1,
      "worst_pure_discovery": "1"
    },
    "private_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 1,
      "states": [
        {
          "discoveries": [
            "1"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1",
            "0"
          ],
          "probability": "1/2",
          "signals": [
            0,
            0
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            0,
            1
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "0",
            "1"
          ],
          "probability": "1/2",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "1",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "1",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "7/12",
    "dependence_index": "1",
    "direct_private_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1",
          "collision": "1",
          "discovery": "1",
          "diversity": "0",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "follow",
            "follow"
          ]
        }
      ],
      "equilibrium_count": 1,
      "worst_pure_discovery": "1"
    },
    "private_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 1,
      "states": [
        {
          "discoveries": [
            "1"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1",
            "0"
          ],
          "probability": "1/2",
          "signals": [
            0,
            0
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            0,
            1
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "0",
            "1"
          ],
          "probability": "1/2",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "1",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "1",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "3/4",
    "dependence_index": "1",
    "direct_private_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1",
          "collision": "1",
          "discovery": "1",
          "diversity": "0",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "follow",
            "follow"
          ]
        }
      ],
      "equilibrium_count": 1,
      "worst_pure_discovery": "1"
    },
    "private_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 1,
      "states": [
        {
          "discoveries": [
            "1"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1",
            "0"
          ],
          "probability": "1/2",
          "signals": [
            0,
            0
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            0,
            1
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "0",
            "1"
          ],
          "probability": "1/2",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "1",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  },
  {
    "accuracy": "1",
    "checks": {
      "centralized_bound": true,
      "metric_bounds": true,
      "payoff_budget_private": true,
      "payoff_budget_shared": true,
      "private_metric_agreement": true,
      "private_selection_agreement": true,
      "shared_metric_agreement": true
    },
    "dependence": "1",
    "dependence_index": "1",
    "direct_private_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "gain_class": "neutral",
    "private_correspondence": {
      "best_pure_discovery": "1",
      "equilibria": [
        {
          "average_action_quality": "1",
          "collision": "1",
          "discovery": "1",
          "diversity": "0",
          "payoff_first": "1/2",
          "payoff_second": "1/2",
          "strategies": [
            "follow",
            "follow"
          ]
        }
      ],
      "equilibrium_count": 1,
      "worst_pure_discovery": "1"
    },
    "private_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "private_selection": {
      "follow_probability": "1",
      "regime": "follow",
      "unique_in_symmetric_class": true
    },
    "selected_sharing_gain": "0",
    "shared_metrics": {
      "average_action_quality": "1",
      "centralized_top_two": "1",
      "collision": "1",
      "discovery": "1",
      "diversity": "0",
      "expected_distinct_actions": "1",
      "implementation_gap": "0",
      "payoff_per_agent": "1/2"
    },
    "shared_pure_correspondence": {
      "best_pure_discovery": "1",
      "on_path_global_pure_selection_count": 1,
      "states": [
        {
          "discoveries": [
            "1"
          ],
          "equilibria": [
            [
              0,
              0
            ]
          ],
          "on_path": true,
          "posterior": [
            "1",
            "0"
          ],
          "probability": "1/2",
          "signals": [
            0,
            0
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            0,
            1
          ]
        },
        {
          "on_path": false,
          "probability": "0",
          "signals": [
            1,
            0
          ]
        },
        {
          "discoveries": [
            "1"
          ],
          "equilibria": [
            [
              1,
              1
            ]
          ],
          "on_path": true,
          "posterior": [
            "0",
            "1"
          ],
          "probability": "1/2",
          "signals": [
            1,
            1
          ]
        }
      ],
      "worst_pure_discovery": "1"
    },
    "shared_selection": {
      "agreement_action_probability": "1",
      "agreement_posterior": "1",
      "agreement_regime": "pure-agreement",
      "disagreement_action_probability": "1/2",
      "disagreement_posterior": "1/2"
    }
  }
]


==> evidence/DD-022/outputs/summary.json <==
{
  "accuracy_values": 6,
  "canonical_accuracy": "3/5",
  "cells": 42,
  "dependence_values": 7,
  "gain_class_counts": {
    "negative": 18,
    "neutral": 18,
    "positive": 6
  },
  "positive_root": "(5*sqrt(73)-17)/48",
  "private_regime_boundary": "7/12",
  "root_isolating_interval": [
    "2679/5000",
    "67/125"
  ],
  "selection_dependence": true,
  "selection_scope": "posterior-only-provenance-blind-identical-mixing",
  "shared_regime_boundary": "1/6",
  "source_checksum_sha256": "bea638d8cbe0ed27bfcbc8b150951891874f194643bc7fa99b2c4a1f5c9fda81"
}


==> evidence/DD-022/outputs/threshold-certificate.json <==
{
  "checks": {
    "discriminant": true,
    "interval_inside_unit": true,
    "lower_sign_negative": true,
    "polynomial_matches": true,
    "unique_positive_root": true,
    "upper_sign_positive": true
  },
  "endpoint_signs": [
    "-2251/1562500",
    "111/15625"
  ],
  "exact_positive_root": "(5*sqrt(73)-17)/48",
  "isolating_interval": [
    "2679/5000",
    "67/125"
  ],
  "passed": true,
  "polynomial_coefficients": [
    24,
    17,
    -16
  ]
}


==> evidence/DD-022/outputs/verification.json <==
{
  "canonical_checks": true,
  "canonical_detail": {
    "canonical_slice_complete": true,
    "constant_split_private_equilibrium": true,
    "negative_registered_witness": true,
    "positive_registered_witness": true,
    "private_boundary": true,
    "rho_one_neutral": true,
    "selection_dependence_exposed": true,
    "shared_boundary": true
  },
  "passed": true,
  "registered_cells": true,
  "row_checks": true,
  "threshold_certificate": true
}


==> evidence/INDEX.json <==
{
  "repository": "https://github.com/yoheinakajima/distributed-discovery",
  "runs": {
    "DD-019": {
      "manifest_sha256": "011c7699e6bf2bb90b1201797a430b88b74228385e74df61d23d03a124670c53",
      "outputs": {
        "corruption-tests.json": "e043b54e5e9131ccb5e01f853f903405778a0948f68b2283732338deb0f73883",
        "profiles.json": "a7da8a20aa2482e15339a9ffde94843214a5f78c838270c756aa4bb1d28383a3",
        "summary.json": "607d03fba773fed21ff542359e89c0d870299f6406a173093d75475f31a84a03",
        "verification.json": "986e6900c8bdce2e773c85d2d1e08b68a417bc03b2b9993bb48192f9aaecfbb1"
      },
      "run_id": "20260722T084145Z_DD-019_a77bb786_04a5e9f0c5"
    },
    "DD-020": {
      "manifest_sha256": "82f8c71d65b27a48b075d06d0a186040cc9e6015aaee9bc695ff2e9fa823a972",
      "outputs": {
        "channel-profiles.json": "a4f63d52f402ce14f91e469d4b425ce65a92740b31530c7da9384cc726030e3a",
        "corruption-tests.json": "4b4184dd86115db2579cefd6956595b403406a34955c8d560543b89a34964192",
        "point-census.json": "742ece76da5d4746772c5b9065e754b5e24012cae8c899f36d54469c6e796a59",
        "summary.json": "0ad5c3249e7d2f04e34591eec8f587dc37729601c985d3a51de41fb6a3e08755",
        "verification.json": "4b748e618c5cf0c412d06053b7c1020f81c9c07389e29136bece363f174834af"
      },
      "run_id": "20260722T142551Z_DD-020_3854fff6_37c11a850a"
    },
    "DD-021": {
      "manifest_sha256": "69ac4c760d7a34b6ee315ae619287b7928f69cc8a20eaf4a62202868baadcacd",
      "outputs": {
        "corruption-tests.json": "7ddd3baa5d40b563ff17882b2f1914a6f480f5473ce5def1269e70b8f4563097",
        "method-agreement-certificate.json": "62db4c0411668fe7e2e534d77ab85014c9ee11859433dc01a56724706a65649f",
        "minimal-witnesses.json": "e897c62593b4796580e0d2e66903e381684b693d5bbdaddc09e243cba30058a0",
        "registry.json": "3521286a341595d27b95248a0720f4df672bb1b811d17edf7f286b5520912697",
        "summary.json": "2bd510abf8cdf832691270c432baee3f22598acdfea099fde92a8d966dad271a",
        "verification.json": "de4de1ee0341d628d4f6bfb14007f3b55b7d3fd91cd34f1e8d9db5db0ac00778"
      },
      "run_id": "20260722T185924Z_DD-021_3cdbbc40_2fea269a9a"
    },
    "DD-022": {
      "manifest_sha256": "3d905723eda6069cf870f1fb7b2a241cfa592ea43e9009473bd2b0878bdd5bb1",
      "outputs": {
        "corruption-tests.json": "11a31973df25da1fb0d9bd239964b3005aaa634e84679ca4461c156a70ae3568",
        "registry.json": "98fb7d475365548fcc723603b3c3721e673b0b0423bc89579c411c3252ac54f1",
        "summary.json": "8ae5af15a2f7de115cc3f38ff158eb65f3dd8a529f0fe1bdb2d1824ca1604033",
        "threshold-certificate.json": "146dcfba3f74b76285dd9ae83a03bf811ea0ad4a1029b7773d7c5d6079fbd6bf",
        "verification.json": "10285907e902a22ffb2afd7cc96f7170c6965444329000c5293e33f71d749125"
      },
      "run_id": "20260722T210334Z_DD-022_2376d5b7_ad67765ca8"
    }
  },
  "schema_version": 1,
  "source_commit": "66ba4449572b20c519a4629ef20cfc030fae1762"
}

